Information Preserving Line Search via Bayesian Optimization

Line search is a fundamental part of iterative optimization methods for unconstrained and bound-constrained optimization problems to determine suitable step lengths that provide sufficient improvement in each iteration. Traditional line search methods are based on iterative interval refinement, where valuable information about function value and gradient is discarded in each iteration. We propose a line search method via Bayesian optimization, preserving and utilizing otherwise discarded information to improve step-length choices. Our approach is guaranteed to converge and shows superior performance compared to state-of-the-art methods based on empirical tests on the challenging unconstrained and bound-constrained optimization problems from the CUTEst test set.

==> data/bound/feval_normalizedBayesianGenoSolver.csv <==
feval,mean,std_lower,std_upper
0.0,1.0,1.0,1.0
0.025039123630672927,0.5705284417417817,0.1477582633279832,0.9932986201555802
0.050078247261345854,0.43898363348814406,0.01805260379528434,0.8599146631810037
0.07511737089201878,0.34071942070859734,6.26220771557187e-19,0.7369010370470424
0.10015649452269171,0.29926117664868773,4.000854929393139e-19,0.6814465182531091
0.12519561815336464,0.2641952728221245,2.1647137782223747e-19,0.6365418800768474
0.15023474178403756,0.24996405884176626,2.1647137782223747e-19,0.6211126377232121
0.1752738654147105,0.22131265497690958,2.1647137782223747e-19,0.5754667576103604
0.20031298904538342,0.20684604035431922,2.1647137782223747e-19,0.554935060967151
0.22535211267605634,0.19880876711306908,2.1647137782223747e-19,0.5447538154671357
0.25039123630672927,0.1891093891650142,2.1647137782223747e-19,0.5334766277918417
0.27543035993740217,0.17969381591451475,2.1647137782223747e-19,0.5188481447461402
0.3004694835680751,0.1754430905771754,2.1647137782223747e-19,0.5151455873902171
0.3255086071987481,0.17236156022818427,2.1647137782223747e-19,0.5113537707329372
0.350547730829421,0.15745380636132225,2.1647137782223747e-19,0.4847407693164263
0.3755868544600939,0.15513523418817318,2.1647137782223747e-19,0.4820288801319075
0.40062597809076683,0.1501727548491842,8.79396300688514e-20,0.476957477494002
0.4256651017214398,0.14914463815254397,8.411616789194483e-20,0.475998102077862
0.4507042253521127,0.14762984873613533,8.411616789194483e-20,0.47481608152588245
0.4757433489827856,0.14517139088656988,8.411616789194483e-20,0.4694370203283782
0.5007824726134585,0.12449402189556859,0.0,0.4213844991157033
0.5258215962441315,0.12427937374724997,0.0,0.421097354761896
0.5508607198748043,0.1239193516198422,0.0,0.42074466288153906
0.5758998435054773,0.12217885974029466,0.0,0.4185897432122727
0.6009389671361502,0.12160924652098064,0.0,0.4181462706004322
0.6259780907668232,0.12129682272481236,0.0,0.4179103609246101
0.6510172143974962,0.12116478012668723,0.0,0.4178102547961847
0.676056338028169,0.10653661923599665,0.0,0.3827058629842776
0.701095461658842,0.10623645184625206,0.0,0.38238785065876413
0.7261345852895149,0.10609199150517272,0.0,0.3822849003305474
0.7511737089201878,0.10592110401650279,0.0,0.3821399531692008
0.7762128325508607,0.10537320923669621,0.0,0.38170202441085654
0.8012519561815337,0.1050922139976553,0.0,0.38147309698367654
0.8262910798122066,0.10506340332388041,0.0,0.38144281549300235
0.8513302034428796,0.1009675232589573,0.0,0.37428811121754346
0.8763693270735524,0.10085906148322311,0.0,0.37415935527975674
0.9014084507042254,0.10024005122313646,0.0,0.3735487455298326
0.9264475743348983,0.10004350727900853,0.0,0.373364223130343
0.9514866979655712,0.10000338869077202,0.0,0.3733295349929251
0.9765258215962441,0.09837252841256028,0.0,0.3671350795688598
1.001564945226917,0.08857088822117734,0.0,0.3473345599304295
1.02660406885759,0.08856568907138637,0.0,0.3473301560326244
1.051643192488263,0.08856115858139792,0.0,0.34732619313445634
1.0766823161189358,0.08855746647403252,0.0,0.3473225962173829
1.1017214397496087,0.08855138810223336,0.0,0.34731615110627534
1.1267605633802817,0.08842997059591971,0.0,0.3472296254396713
1.1517996870109546,0.08842743168128632,0.0,0.3472266678529605
1.1768388106416277,0.0884136441653235,0.0,0.3472102051374867
1.2018779342723005,0.08841070174780108,0.0,0.34720573264897475
1.2269170579029733,0.08829824693737717,0.0,0.346730648669895
1.2519561815336464,0.08507658599071698,0.0,0.33618001038041173
1.2769953051643192,0.0829445934026831,0.0,0.33236414356632404
1.3020344287949923,0.08272092254409008,0.0,0.332134152463999
1.3270735524256652,0.08207039394261183,0.0,0.33159724307384547
1.352112676056338,0.0819619804542286,0.0,0.33151692449307807
1.377151799687011,0.08191062486289984,0.0,0.33148139040778557
1.402190923317684,0.08190322900910862,0.0,0.3314762509623441
1.4272300469483568,0.0819016348828702,0.0,0.3314749978738337
1.4522691705790298,0.08190107156471402,0.0,0.3314744322853319
1.4773082942097027,0.08190046916884958,0.0,0.33147384357187354
1.5023474178403755,0.07915918682672253,0.0,0.3226652325199032
1.5273865414710486,0.07915874032288236,0.0,0.32266477688107675
1.5524256651017214,0.07915819291335711,0.0,0.3226642243534435
1.5774647887323945,0.07915768841320528,0.0,0.32266371127782545
1.6025039123630673,0.07915722184669419,0.0,0.32266324115522205
1.6275430359937402,0.07915627713804531,0.0,0.3226622799638472
1.6525821596244132,0.07915438637332463,0.0,0.32266036065055775
1.677621283255086,0.0791534685255994,0.0,0.322659431548305
1.7026604068857591,0.07915225094148232,0.0,0.32265828442468114
1.727699530516432,0.07915197872963191,0.0,0.32265802425292955
1.7527386541471048,0.0791517557703911,0.0,0.322657808944157
1.777777777777778,0.07915144191770634,0.0,0.32265750039952146
1.8028169014084507,0.06941954431597988,0.0,0.29167653279671146
1.8278560250391236,0.06794315411892943,0.0,0.28971487401307816
1.8528951486697967,0.067309824053376,0.0,0.2891532665048218
1.8779342723004695,0.0672511041410265,0.0,0.2891084244159049
1.9029733959311423,0.06720749433472759,0.0,0.2890757272630741
1.9280125195618154,0.06716581147908933,0.0,0.2890453671050021
1.9530516431924883,0.06324677757072945,0.0,0.2802003623196589
1.9780907668231613,0.06324674809495927,0.0,0.2802003399660468
2.003129890453834,0.06267204329426251,0.0,0.27732143053706526
2.028169014084507,0.06266316194115958,0.0,0.277315122979141
2.05320813771518,0.06263714590234491,0.0,0.27721023021988067
2.078247261345853,0.06263714512620511,0.0,0.27721022961779046
2.103286384976526,0.06259709916664029,0.0,0.27704721885696315
2.128325508607199,0.06257331658793369,0.0,0.27695182665352946
2.1533646322378717,0.06257306584377528,0.0,0.2769516435372663
2.1784037558685445,0.06255351059658358,0.0,0.2768737605528676
2.2034428794992174,0.06251783227275393,0.0,0.2767299554108457
2.2284820031298906,0.0625178123725399,0.0,0.27672994131222983
2.2535211267605635,0.06249023363506023,0.0,0.27662462294759393
2.2785602503912363,0.062490231310776995,0.0,0.27662462130159426
2.303599374021909,0.062458761149103044,0.0,0.2764991960127076
2.328638497652582,0.06241616346176379,0.0,0.2763304039888309
2.3536776212832553,0.06241615981468575,0.0,0.2763304014050147
2.378716744913928,0.06237866575628688,0.0,0.2761829048918148
2.403755868544601,0.062355396692634554,0.0,0.27609193166046014
2.428794992175274,0.06235523697577581,0.0,0.27609181838972724
2.4538341158059467,0.06231622327823706,0.0,0.275940349386117
2.47887323943662,0.062316152133230794,0.0,0.27594029893994104
2.503912363067293,0.0579884093702214,0.0,0.2637884815817205
2.5289514866979657,0.057987301555686675,0.0,0.2637840441469227
2.5539906103286385,0.05798717403389526,0.0,0.2637839524999876
2.5790297339593113,0.05798706059957615,0.0,0.26378387097113337
2.6040688575899846,0.057984070292021246,0.0,0.2637720607776332
2.6291079812206575,0.05798403195145996,0.0,0.2637720332212712
2.6541471048513303,0.057983999087100876,0.0,0.2637720096012279
2.679186228482003,0.057983985024811086,0.0,0.26377199949682417
2.704225352112676,0.05797916997863307,0.0,0.26375274076134486
2.729264475743349,0.05765263636721831,0.0,0.26255134456707696
2.754303599374022,0.05764685446196256,0.0,0.2625456772639048
2.779342723004695,0.057642164691362505,0.0,0.26252721318499034
2.804381846635368,0.05764214513065229,0.0,0.2625271991203309
2.8294209702660407,0.056567042528126645,0.0,0.2591478030924391
2.8544600938967135,0.05656281275128735,0.0,0.25913096350612985
2.879499217527387,0.05656281275128735,0.0,0.25913096350612985
2.9045383411580596,0.056562708395717025,0.0,0.2591308882641361
2.9295774647887325,0.05548672915961698,0.0,0.25665609650355675
2.9546165884194053,0.05548671183970305,0.0,0.2566560839574379
2.979655712050078,0.0554866336298997,0.0,0.25665576537449686
3.004694835680751,0.05359124504416896,0.0,0.2500931245652975
3.0297339593114243,0.05359124504406999,0.0,0.2500931245652255
3.054773082942097,0.053588791016500555,0.0,0.25008292782232494
3.07981220657277,0.05358877616268775,0.0,0.250082917016933
3.104851330203443,0.05358503259393581,0.0,0.250079178732992
3.1298904538341157,0.05358502021134453,0.0,0.25007916972519073
3.154929577464789,0.05358502021134453,0.0,0.25007916972519073
3.179968701095462,0.053584970808076504,0.0,0.25007900340553846
3.2050078247261347,0.053584970808076504,0.0,0.25007900340553846
3.2300469483568075,0.053584970808076504,0.0,0.25007900340553846
3.2550860719874803,0.053583550209965275,0.0,0.2500731415001921
3.2801251956181536,0.053583550209965275,0.0,0.2500731415001921
3.3051643192488265,0.05358354127451204,0.0,0.2500731350002711
3.3302034428794993,0.053583515760425124,0.0,0.25007311644090896
3.355242566510172,0.05358350485190912,0.0,0.2500731085060136
3.380281690140845,0.05358346789899989,0.0,0.2500729560317714
3.4053208137715183,0.05358343469437041,0.0,0.25007293187925783
3.430359937402191,0.053582578139191095,0.0,0.2500723086348917
3.455399061032864,0.053580509302658404,0.0,0.25006376074675435
3.480438184663537,0.05358050318144636,0.0,0.2500637562946238
3.5054773082942097,0.0535303396150604,0.0,0.24979895273153988
3.5305164319248825,0.05352642835448307,0.0,0.24979320395025312
3.555555555555556,0.05352642774655363,0.0,0.2497932035080684
3.5805946791862286,0.05352380578954985,0.0,0.24978232398765923
3.6056338028169015,0.05351980241599916,0.0,0.24976570874011847
3.6306729264475743,0.05351980172621814,0.0,0.24976570823844668
3.655712050078247,0.05351765283006312,0.0,0.24975679449354682
3.6807511737089205,0.053484177047765084,0.0,0.24961837561745273
3.7057902973395933,0.053484173496667495,0.0,0.24961837303441603
3.730829420970266,0.05330705081663417,0.0,0.24926434249450707
3.755868544600939,0.05330705064167054,0.0,0.24926434236712944
3.780907668231612,0.05326378979820205,0.0,0.24908887346083242
3.8059467918622847,0.05317943557329738,0.0,0.24891443068901484
3.830985915492958,0.053179435496093434,0.0,0.24891443063278046
3.856025039123631,0.0531661925666637,0.0,0.24886135752069055
3.8810641627543037,0.05311110037694248,0.0,0.24868423987680824
3.9061032863849765,0.05311109847290576,0.0,0.24868423848969992
3.9311424100156493,0.0530844036851086,0.0,0.24858173581996146
3.9561815336463226,0.05308440367679713,0.0,0.24858173581390622
3.9812206572769955,0.053040150675995205,0.0,0.24842765366761752
4.006259780907668,0.053009036357465164,0.0,0.2482989942292615
4.031298904538342,0.053009035264157574,0.0,0.24829899343263725
4.056338028169014,0.052970130505956184,0.0,0.24814785324754846
4.081377151799687,0.052942673893187214,0.0,0.24804191277247684
4.10641627543036,0.052942673893187214,0.0,0.24804191277247684
4.131455399061033,0.05290309548967795,0.0,0.24789023645760594
4.156494522691706,0.05290309545708229,0.0,0.247890236433854
4.181533646322379,0.05287622558099237,0.0,0.24779266151993226
4.206572769953052,0.052836889728018345,0.0,0.24764392496335963
4.231611893583724,0.05283688972795602,0.0,0.24764392496331425
4.256651017214398,0.0528202298834963,0.0,0.24758130028637934
4.281690140845071,0.05279360603863781,0.0,0.2474816777501701
4.306729264475743,0.05279360603641455,0.0,0.24748167774854957
4.331768388106417,0.05276908342339216,0.0,0.24739042133614492
4.356807511737089,0.052769082583681834,0.0,0.2473904207240506
4.381846635367762,0.052740436509033845,0.0,0.24728441856453492
4.406885758998435,0.052704194035909195,0.0,0.24715124120880674
4.431924882629108,0.052704194035909195,0.0,0.24715124120880674
4.456964006259781,0.052666901202735,0.0,0.24701529664587968
4.482003129890454,0.05263173899119449,0.0,0.24688813532757337
4.507042253521127,0.05263122844429435,0.0,0.2468853957295779
4.532081377151799,0.05263122844419741,0.0,0.2468853957295072
4.557120500782473,0.052631228442455914,0.0,0.24688539572823756
4.582159624413146,0.05262409783851469,0.0,0.24685972868594047
4.607198748043818,0.05262409783601606,0.0,0.24685972868411882
4.632237871674492,0.052624097836014135,0.0,0.2468597286841174
4.657276995305164,0.05262027283453196,0.0,0.24684597719381185
4.682316118935837,0.052556566269506506,0.0,0.2466584583234134
4.707355242566511,0.052556566268913564,0.0,0.24665845832298103
4.732394366197183,0.05252764475078365,0.0,0.2465559723286345
4.757433489827856,0.052527644748587156,0.0,0.2465559723270326
4.782472613458529,0.05252599395153066,0.0,0.24655014284278545
4.807511737089202,0.052516731482593365,0.0,0.24651747452639988
4.832550860719875,0.05251673147692325,0.0,0.24651747452226475
4.857589984350548,0.05247440297477414,0.0,0.2463690599065616
4.882629107981221,0.05244999376841925,0.0,0.2462841292946993
4.907668231611893,0.05244999376841925,0.0,0.2462841292946993
4.932707355242567,0.05240986165017797,0.0,0.24614553344696208
4.95774647887324,0.0524098616402502,0.0,0.2461455334397193
4.982785602503912,0.05238412788452806,0.0,0.24605734476330227
5.007824726134586,0.05234238752644998,0.0,0.24591533682189357
5.032863849765258,0.0523191163857025,0.0,0.24589274925047425
5.057902973395931,0.052296395411212386,0.0,0.24581610080353553
5.082942097026605,0.05226518240334055,0.0,0.24571147220288542
5.107981220657277,0.05226518168851821,0.0,0.24571147168114726
5.13302034428795,0.052265180252475736,0.0,0.24571147063300258
5.158059467918623,0.05226518000507186,0.0,0.24571147045242658
5.183098591549296,0.05225978686726201,0.0,0.2456934724924967
5.208137715179969,0.05217730445141445,0.0,0.2455194694022645
5.233176838810642,0.05217730445141445,0.0,0.2455194694022645
5.258215962441315,0.05214576617029404,0.0,0.2454157171847277
5.283255086071987,0.05211888171755329,0.0,0.24532791194247214
5.308294209702661,0.05211888171755014,0.0,0.2453279119424698
5.333333333333333,0.05208683974474715,0.0,0.245224028883115
5.358372456964006,0.05208683974474564,0.0,0.24522402888311393
5.38341158059468,0.05208683897491353,0.0,0.24522402832084866
5.408450704225352,0.052086663172130586,0.0,0.24522346398720832
5.433489827856025,0.052086660780266886,0.0,0.2452234622402586
5.458528951486698,0.05207119920481167,0.0,0.24517363855094407
5.483568075117371,0.052071195155873454,0.0,0.24517363559359961
5.508607198748044,0.05207119002439462,0.0,0.24517360802483695
5.533646322378717,0.05204755471069376,0.0,0.24512309844786434
5.55868544600939,0.051764402239116526,0.0,0.2446113442377937
5.583724569640062,0.05176440221897986,0.0,0.24461134422306108
5.608763693270736,0.05175912624999481,0.0,0.24459441822077696
5.633802816901409,0.051759126249733035,0.0,0.2445944182205854
5.658841940532081,0.050909668958897196,0.0,0.2434626070836098
5.683881064162755,0.050908949665756285,0.0,0.24346029575441097
5.708920187793427,0.05090894966544929,0.0,0.24346029575418512
5.7339593114241,0.05062513169879032,0.0,0.2432157197837006
5.758998435054774,0.050625130121518154,0.0,0.2432157186209523
5.784037558685446,0.05062512736827643,0.0,0.2432157165912967
5.809076682316119,0.050617355562238044,0.0,0.24319076663604083
5.834115805946792,0.050617355562183816,0.0,0.24319076663600087
5.859154929577465,0.050617354723524834,0.0,0.24319076601773898
5.884194053208138,0.05060283554351466,0.0,0.24316567136315936
5.909233176838811,0.050602835543513365,0.0,0.24316567136315836
5.934272300469484,0.050602835541755556,0.0,0.2431656713618624
5.959311424100156,0.05060283554175493,0.0,0.24316567136186193
5.98435054773083,0.05059965329627097,0.0,0.24315548273291954
6.009389671361502,0.05057072218761616,0.0,0.24306323180878128
6.034428794992175,0.05057072217518677,0.0,0.24306323179961667
6.059467918622849,0.05053974899762982,0.0,0.24296522879243837
6.084507042253521,0.05051273174984917,0.0,0.242880386157838
6.109546165884194,0.05051272822372261,0.0,0.24288038355745128
6.134585289514867,0.05049344854850095,0.0,0.24282020843916924
6.15962441314554,0.050493446182369124,0.0,0.24282020669414112
6.184663536776213,0.0504655413344292,0.0,0.24273364179230472
6.209702660406886,0.05043868222404838,0.0,0.24265092444775682
6.234741784037559,0.05041410015678722,0.0,0.24262862600724577
6.259780907668231,0.0503764793272309,0.0,0.2425137564292883
6.284820031298905,0.05033666849192668,0.0,0.2423934662592349
6.309859154929578,0.05033666849192668,0.0,0.2423934662592349
6.33489827856025,0.050301419979057266,0.0,0.24228804943455864
6.359937402190924,0.050301419979057266,0.0,0.24228804943455864
6.384976525821596,0.05029236086435504,0.0,0.24226112179247697
6.410015649452269,0.050258185918146625,0.0,0.2421601476108796
6.435054773082943,0.05024383504110978,0.0,0.24214735623145123
6.460093896713615,0.05021260586955953,0.0,0.24205592748902877
6.485133020344288,0.050187372069969566,0.0,0.24198263994479471
6.510172143974961,0.0501873713545707,0.0,0.24198263917673496
6.535211267605634,0.05015617078599715,0.0,0.2418927493473826
6.560250391236307,0.05010902134160277,0.0,0.24175843444873737
6.58528951486698,0.050109019053645606,0.0,0.24175843275890974
6.610328638497653,0.05007035434911715,0.0,0.24165804554437753
6.635367762128325,0.05007035433988418,0.0,0.2416580455375572
6.660406885758999,0.05003570790861385,0.0,0.24156150461652848
6.685446009389672,0.05000051226971511,0.0,0.24146445362118443
6.710485133020344,0.05000050945910772,0.0,0.24146445154446888
6.735524256651018,0.049969433914563176,0.0,0.2413796190544322
6.76056338028169,0.04994073284294719,0.0,0.24130197768039946
6.785602503912363,0.049940732842241035,0.0,0.2413019776798776
6.810641627543037,0.049914500323969165,0.0,0.24123161331453127
6.835680751173709,0.049914500119868054,0.0,0.2412316131636738
6.860719874804382,0.04988422009670418,0.0,0.24115110405735196
6.885758998435055,0.049851792152887445,0.0,0.24106573079297827
6.910798122065728,0.049851792152887445,0.0,0.24106573079297827
6.9358372456964,0.049820551425335556,0.0,0.24098431205774842
6.960876369327074,0.049820551425335556,0.0,0.24098431205774842
6.985915492957747,0.049816211433530516,0.0,0.24098048647586706
7.010954616588419,0.0498096032295748,0.0,0.2409655056911728
7.035993740219093,0.049809546792097474,0.0,0.24096545610676104
7.061032863849765,0.049783721846553414,0.0,0.2408988822628388
7.086071987480438,0.04975170415383591,0.0,0.24081711614019663
7.111111111111112,0.04975170398555524,0.0,0.24081711601572886
7.136150234741784,0.04974212584240441,0.0,0.24079282217940673
7.161189358372457,0.04970805002696348,0.0,0.24070701987681126
7.18622848200313,0.04970804825910954,0.0,0.24070701856899998
7.211267605633803,0.04968993782834927,0.0,0.2406618092626501
7.236306729264476,0.04968993706556091,0.0,0.24066180869831647
7.261345852895149,0.04965751063223628,0.0,0.240581549429056
7.286384976525822,0.049621403059023794,0.0,0.24049321565683057
7.311424100156494,0.049619811518476116,0.0,0.24049181729255406
7.336463223787168,0.04957971711788301,0.0,0.24039500566039637
7.361502347417841,0.04955601504356311,0.0,0.24033840887474506
7.386541471048513,0.04955601504015695,0.0,0.24033840887222357
7.411580594679187,0.04951934827117929,0.0,0.2402517833091315
7.436619718309859,0.049519348269109795,0.0,0.24025178330759928
7.461658841940532,0.04948329231084375,0.0,0.24016770185595046
7.486697965571206,0.04946422664352346,0.0,0.24012368286016167
7.511737089201878,0.04946422664302359,0.0,0.24012368285737884
7.536776212832551,0.04944021553462608,0.0,0.24006868062675712
7.561815336463224,0.049416187807124985,0.0,0.2400141258202789
7.586854460093897,0.04941618780710921,0.0,0.24001412582026718
7.611893583724569,0.04939043971411214,0.0,0.23995620426542913
7.636932707355243,0.04939043971411214,0.0,0.23995620426542913
7.661971830985916,0.04936371584437131,0.0,0.2398966780407371
7.687010954616588,0.04932462560519734,0.0,0.23981069008934433
7.712050078247262,0.04932462536995167,0.0,0.23981068991500848
7.737089201877934,0.04929071369086248,0.0,0.2397371371820533
7.762128325508607,0.049259799162839554,0.0,0.23967093025822866
7.787167449139281,0.049259799162839554,0.0,0.23967093025822866
7.812206572769953,0.04922852482899912,0.0,0.23960932775252664
7.837245696400626,0.049228524825968276,0.0,0.2396093277502795
7.862284820031299,0.0491947804464208,0.0,0.23953876606923852
7.887323943661972,0.04918536338804569,0.0,0.23951924609293337
7.912363067292645,0.04918536338798452,0.0,0.239519246092888
7.937402190923318,0.04914150780372235,0.0,0.23942932949903115
7.962441314553991,0.04911513450695239,0.0,0.23937603904162597
7.987480438184663,0.04911513450695239,0.0,0.23937603904162597
8.012519561815337,0.04907697065772806,0.0,0.23929996637517797
8.03755868544601,0.04907697065772806,0.0,0.23929996637517797
8.062597809076683,0.04904068518917234,0.0,0.23922878143648169
8.087636932707355,0.04901274855847571,0.0,0.23917473513252435
8.112676056338028,0.04901274855847571,0.0,0.23917473513252435
8.137715179968701,0.04898108180369378,0.0,0.23911427226783638
8.162754303599375,0.0489535856283789,0.0,0.239062462856616
8.187793427230048,0.04895175435046569,0.0,0.23906085711564928
8.21283255086072,0.048855212833735534,0.0,0.23894806046475603
8.237871674491393,0.04885521244551353,0.0,0.23894806017630352
8.262910798122066,0.04882255299534758,0.0,0.2388881906135487
8.28794992175274,0.04879414422509812,0.0,0.2388368494412605
8.312989045383413,0.04879414422509812,0.0,0.2388368494412605
8.338028169014084,0.048789987066019204,0.0,0.2388293939713735
8.363067292644757,0.048763327627794825,0.0,0.23878193164780936
8.38810641627543,0.048763327627794825,0.0,0.23878193164780936
8.413145539906104,0.0487633276277301,0.0,0.23878193164776124
8.438184663536777,0.04876332753272008,0.0,0.23878193157713157
8.463223787167449,0.04876299648303457,0.0,0.23878134727921407
8.488262910798122,0.04876299445529755,0.0,0.2387813457718115
8.513302034428795,0.0487629936736969,0.0,0.23878134519075295
8.538341158059469,0.048762993336513044,0.0,0.23878134494009387
8.563380281690142,0.04876298915080339,0.0,0.23878133753708541
8.588419405320813,0.048716165903738,0.0,0.2387438486022232
8.613458528951487,0.04870124741812247,0.0,0.23873229666439327
8.63849765258216,0.04869652063319103,0.0,0.23872867610726872
8.663536776212833,0.04867337985036726,0.0,0.23871060038628764
8.688575899843507,0.04867243477013988,0.0,0.23870989691328942
8.713615023474178,0.04867235992285146,0.0,0.23870984123303474
8.738654147104851,0.04867215255565476,0.0,0.23870948158405753
8.763693270735525,0.0486721524374587,0.0,0.23870948149613366
8.788732394366198,0.04867215240855057,0.0,0.23870948147462911
8.81377151799687,0.048672152408534446,0.0,0.23870948147461712
8.838810641627543,0.04867215238954683,0.0,0.23870948146049237
8.863849765258216,0.048672146380444745,0.0,0.23870947087738337
8.88888888888889,0.04867214459161513,0.0,0.23870946954668631
8.913928012519563,0.048672142892398976,0.0,0.23870946828265455
8.938967136150234,0.04867214282258434,0.0,0.23870946823072012
8.964006259780907,0.0486721380255683,0.0,0.23870946000517676
8.98904538341158,0.04867213802547581,0.0,0.23870946000510798
9.014084507042254,0.04867213802547454,0.0,0.2387094600051046
9.039123630672927,0.04867213802547432,0.0,0.23870946000510443
9.064162754303599,0.048672138025473925,0.0,0.23870946000510412
9.089201877934272,0.04867213563724986,0.0,0.23870945578174438
9.114241001564945,0.04867213563724986,0.0,0.23870945578174438
9.139280125195619,0.04867184735770817,0.0,0.23870894602085457
9.164319248826292,0.04867184735770817,0.0,0.23870894602085457
9.189358372456963,0.04867184735770817,0.0,0.23870894602085457
9.214397496087637,0.04867184735770817,0.0,0.23870894602085457
9.23943661971831,0.04867184672146333,0.0,0.2387089455475577
9.264475743348983,0.04867184447878535,0.0,0.23870894387925234
9.289514866979657,0.048671844428022665,0.0,0.23870894384149058
9.314553990610328,0.048671844381683566,0.0,0.2387089438070194
9.339593114241001,0.048671844352514516,0.0,0.2387089437853209
9.364632237871675,0.04867184434074519,0.0,0.23870894377656582
9.389671361502348,0.04867184434037869,0.0,0.23870894377629318
9.414710485133021,0.04867184434009391,0.0,0.23870894377608134
9.439749608763693,0.04867184433992808,0.0,0.238708943775958
9.464788732394366,0.04867184433992808,0.0,0.238708943775958
9.48982785602504,0.048671844339854796,0.0,0.23870894377590346
9.514866979655713,0.04867184433965209,0.0,0.2387089437757524
9.539906103286386,0.04867184433951674,0.0,0.23870894377565174
9.564945226917057,0.04867184230163252,0.0,0.23870894225969436
9.58998435054773,0.04867184158737162,0.0,0.23870894172836515
9.615023474178404,0.048671841529137824,0.0,0.2387089416850458
9.640062597809077,0.048671841500688484,0.0,0.23870894166388276
9.66510172143975,0.04867184149999827,0.0,0.2387089416633693
9.690140845070422,0.04867184149962225,0.0,0.2387089416630896
9.715179968701095,0.048671841499568776,0.0,0.2387089416630498
9.740219092331769,0.048671841243882005,0.0,0.23870894147284794
9.765258215962442,0.048671841243882005,0.0,0.23870894147284794
9.790297339593115,0.048671841243882005,0.0,0.23870894147284794
9.815336463223787,0.048671841243882005,0.0,0.23870894147284794
9.84037558685446,0.048671841243882005,0.0,0.23870894147284794
9.865414710485133,0.048671841243882005,0.0,0.23870894147284794
9.890453834115807,0.048671841243882005,0.0,0.23870894147284794
9.91549295774648,0.048671841243882005,0.0,0.23870894147284794
9.940532081377151,0.0486718411883345,0.0,0.23870894143152693
9.965571205007825,0.048671840328261315,0.0,0.23870894079173077
9.990610328638498,0.04867183936088511,0.0,0.23870894007211418
10.015649452269171,0.04867183933245538,0.0,0.2387089400509657
10.040688575899845,0.04867183933245538,0.0,0.2387089400509657
10.065727699530516,0.04867183933211716,0.0,0.23870894005071416
10.09076682316119,0.04867183933210274,0.0,0.23870894005070342
10.115805946791863,0.04867183933210274,0.0,0.23870894005070342
10.140845070422536,0.04867183933209192,0.0,0.23870894005069537
10.16588419405321,0.048671839331847815,0.0,0.23870894005051377
10.19092331768388,0.048671839331847516,0.0,0.23870894005051355
10.215962441314554,0.04867183933184148,0.0,0.23870894005050902
10.241001564945227,0.04867183933184148,0.0,0.23870894005050902
10.2660406885759,0.04867183911557118,0.0,0.238708939889629
10.291079812206574,0.04867183911557118,0.0,0.238708939889629
10.316118935837245,0.04867183911557118,0.0,0.238708939889629
10.341158059467919,0.04867183911557118,0.0,0.238708939889629
10.366197183098592,0.04867183911557118,0.0,0.238708939889629
10.391236306729265,0.04867183911557118,0.0,0.238708939889629
10.416275430359939,0.04863647331304327,0.0,0.23864693857808617
10.44131455399061,0.048608764235790414,0.0,0.23859910312375554
10.466353677621283,0.048608764235790414,0.0,0.23859910312375554
10.491392801251957,0.04856982192168328,0.0,0.23853297914109162
10.51643192488263,0.04856982122119919,0.0,0.23853297861970685
10.541471048513301,0.048540575415120774,0.0,0.23848416698232972
10.566510172143975,0.04854057524764942,0.0,0.2384841668576561
10.591549295774648,0.04854057524732738,0.0,0.23848416685741639
10.616588419405321,0.048534239684404894,0.0,0.23847368849012357
10.641627543035995,0.04853423968440489,0.0,0.23847368849012357
10.666666666666666,0.04853423968440489,0.0,0.23847368849012357
10.69170579029734,0.04852428137277218,0.0,0.2384572874858511
10.716744913928013,0.04852428137277218,0.0,0.2384572874858511
10.741784037558686,0.048494029726366995,0.0,0.23840798151500325
10.76682316118936,0.048468077801054076,0.0,0.238366304121762
10.79186228482003,0.048468077801054076,0.0,0.238366304121762
10.816901408450704,0.04843694450425314,0.0,0.23831706215695506
10.841940532081377,0.048395368881458505,0.0,0.23825259109006516
10.86697965571205,0.048395368881458505,0.0,0.23825259109006516
10.892018779342724,0.0483566941062977,0.0,0.238193940151857
10.917057902973395,0.0483566941062977,0.0,0.238193940151857
10.942097026604069,0.04834817196235955,0.0,0.23818118751973658
10.967136150234742,0.048329315148755485,0.0,0.23815318993909843
10.992175273865415,0.048329315148755485,0.0,0.23815318993909843
11.017214397496089,0.04830201766175115,0.0,0.23811319697042324
11.04225352112676,0.04827284274799001,0.0,0.23807115562085013
11.067292644757433,0.0482728427479798,0.0,0.2380711556208425
11.092331768388107,0.04823753102566729,0.0,0.23802124178754303
11.11737089201878,0.04823753102539634,0.0,0.23802124178734096
11.142410015649453,0.04820632802284523,0.0,0.23797802064500395
11.167449139280125,0.0481748730723827,0.0,0.23793529103382716
11.192488262910798,0.04817487307237228,0.0,0.23793529103381938
11.217527386541471,0.048165736680332215,0.0,0.23792303798796635
11.242566510172145,0.04812613251106415,0.0,0.23787074728481417
11.267605633802818,0.048126132511060085,0.0,0.2378707472848111
11.29264475743349,0.04810002493468002,0.0,0.23783700851037773
11.317683881064163,0.04810002493468002,0.0,0.23783700851037773
11.342723004694836,0.048066925608491615,0.0,0.2377950705225399
11.36776212832551,0.048034043526915086,0.0,0.23775433368661356
11.392801251956183,0.04803404352688442,0.0,0.23775433368659063
11.417840375586854,0.04798741635791195,0.0,0.23769815072152747
11.442879499217527,0.04796758662055213,0.0,0.2376748195987553
11.4679186228482,0.04796758661981139,0.0,0.23767481959820186
11.492957746478874,0.04796758661969275,0.0,0.2376748195981132
11.517996870109547,0.04796758661964096,0.0,0.23767481959807452
11.543035993740219,0.04796133464206696,0.0,0.23766753330363394
11.568075117370892,0.047932356530277845,0.0,0.2376341969381343
11.593114241001565,0.0479323565299899,0.0,0.23763419693791904
11.618153364632239,0.04789069042617385,0.0,0.23758752101163397
11.643192488262912,0.04785940966749172,0.0,0.2375534534030669
11.668231611893583,0.04785940966740831,0.0,0.23755345340300454
11.693270735524257,0.047832795817103105,0.0,0.23752512638567197
11.71830985915493,0.047832795817103105,0.0,0.23752512638567197
11.743348982785603,0.047794648956932376,0.0,0.23748557883414306
11.768388106416277,0.047747828687157184,0.0,0.23743873811893054
11.793427230046948,0.047747828687157184,0.0,0.23743873811893054
11.818466353677621,0.04772763526158863,0.0,0.23741911372039792
11.843505477308295,0.047694239882958955,0.0,0.23738742355873635
11.868544600938968,0.047694239882958955,0.0,0.23738742355873635
11.893583724569641,0.04768229317426149,0.0,0.23737631816584787
11.918622848200313,0.04768229317426149,0.0,0.23737631816584787
11.943661971830986,0.04764704372821986,0.0,0.23734426141702897
11.96870109546166,0.04761390254153394,0.0,0.23731508971340554
11.993740219092333,0.04761390254153394,0.0,0.23731508971340554
12.018779342723004,0.04758921772482496,0.0,0.23729397094631333
12.043818466353677,0.04755413280554227,0.0,0.2372648497507589
12.06885758998435,0.04755413280554227,0.0,0.2372648497507589
12.093896713615024,0.04748582459780227,0.0,0.237211167293519
12.118935837245697,0.047485824597802186,0.0,0.23721116729351896
12.143974960876369,0.04747796331480031,0.0,0.23720524479042346
12.169014084507042,0.04747766682915043,0.0,0.2372050224574146
12.194053208137715,0.04747766682915043,0.0,0.2372050224574146
12.219092331768389,0.04747765556544618,0.0,0.23720501401230212
12.244131455399062,0.04747765555272594,0.0,0.237205014002765
12.269170579029733,0.04747765555272594,0.0,0.237205014002765
12.294209702660407,0.04747765555272539,0.0,0.2372050140027646
12.31924882629108,0.0474776555527245,0.0,0.23720501400276395
12.344287949921753,0.04747765555272444,0.0,0.2372050140027639
12.369327073552427,0.04747765555272444,0.0,0.2372050140027639
12.394366197183098,0.04747765555272444,0.0,0.2372050140027639
12.419405320813771,0.04747765555272441,0.0,0.23720501400276386
12.444444444444445,0.04747765555272441,0.0,0.23720501400276386
12.469483568075118,0.047477655552724395,0.0,0.23720501400276386
12.494522691705791,0.047477655552724395,0.0,0.23720501400276386
12.519561815336463,0.040644168967992,0.0,0.21625924933231494
12.544600938967136,0.040644168967992,0.0,0.21625924933231494
12.56964006259781,0.040644168967992,0.0,0.21625924933231494
12.594679186228483,0.040644168967992,0.0,0.21625924933231494
12.619718309859156,0.040644168967963995,0.0,0.21625924933229343
12.644757433489827,0.040644168967958444,0.0,0.21625924933228916
12.6697965571205,0.0406441689679568,0.0,0.2162592493322879
12.694835680751174,0.0406441689679568,0.0,0.2162592493322879
12.719874804381847,0.0406441689679568,0.0,0.2162592493322879
12.74491392801252,0.0406441689679568,0.0,0.2162592493322879
12.769953051643192,0.0406441689679568,0.0,0.2162592493322879
12.794992175273865,0.0406441689679568,0.0,0.2162592493322879
12.820031298904539,0.0406441689679568,0.0,0.2162592493322879
12.845070422535212,0.0406441689679568,0.0,0.2162592493322879
12.870109546165885,0.0406441689679568,0.0,0.2162592493322879
12.895148669796557,0.0406441689679568,0.0,0.2162592493322879
12.92018779342723,0.0406441689679568,0.0,0.2162592493322879
12.945226917057903,0.0406441689679568,0.0,0.2162592493322879
12.970266040688577,0.0406441689679568,0.0,0.2162592493322879
12.99530516431925,0.0406441689679568,0.0,0.2162592493322879
13.020344287949921,0.03987599298310094,0.0,0.21533008194156789
13.045383411580595,0.03987599298310094,0.0,0.21533008194156789
13.070422535211268,0.03987599298310094,0.0,0.21533008194156789
13.095461658841941,0.03987599298310094,0.0,0.21533008194156789
13.120500782472615,0.03987599298310094,0.0,0.21533008194156789
13.145539906103286,0.03987599298310094,0.0,0.21533008194156789
13.17057902973396,0.03987599298310094,0.0,0.21533008194156789
13.195618153364633,0.03987599298310094,0.0,0.21533008194156789
13.220657276995306,0.03987599298303241,0.0,0.2153300819415149
13.24569640062598,0.039875992983013024,0.0,0.21533008194149994
13.27073552425665,0.03987599298300499,0.0,0.2153300819414937
13.295774647887324,0.03987599298295549,0.0,0.21533008194145548
13.320813771517997,0.039875992982843105,0.0,0.21533008194136866
13.34585289514867,0.03987599298284305,0.0,0.2153300819413686
13.370892018779344,0.03987599298284304,0.0,0.2153300819413686
13.395931142410015,0.03987599298284304,0.0,0.2153300819413686
13.420970266040689,0.03987599298284304,0.0,0.2153300819413686
13.446009389671362,0.03987599298284304,0.0,0.2153300819413686
13.471048513302035,0.03987599298284304,0.0,0.2153300819413686
13.496087636932709,0.03987599298284304,0.0,0.2153300819413686
13.52112676056338,0.039796283246022,0.0,0.21526485980107882
13.546165884194053,0.039796283246022,0.0,0.21526485980107882
13.571205007824727,0.039796283246022,0.0,0.21526485980107882
13.5962441314554,0.039796283246022,0.0,0.21526485980107882
13.621283255086073,0.039796283246022,0.0,0.21526485980107882
13.646322378716745,0.039796283246022,0.0,0.21526485980107882
13.671361502347418,0.039796283246022,0.0,0.21526485980107882
13.696400625978091,0.039796283246022,0.0,0.21526485980107882
13.721439749608765,0.039796283246022,0.0,0.21526485980107882
13.746478873239436,0.039796283246022,0.0,0.21526485980107882
13.77151799687011,0.0397962832460176,0.0,0.21526485980107546
13.796557120500783,0.0397962832460176,0.0,0.21526485980107546
13.821596244131456,0.0397962832460176,0.0,0.21526485980107546
13.84663536776213,0.0397962832460176,0.0,0.21526485980107546
13.8716744913928,0.0397962832460176,0.0,0.21526485980107546
13.896713615023474,0.0397962832460176,0.0,0.21526485980107546
13.921752738654147,0.0397962832460176,0.0,0.21526485980107546
13.94679186228482,0.0397962832460176,0.0,0.21526485980107546
13.971830985915494,0.0397962832460176,0.0,0.21526485980107546
13.996870109546165,0.03979628324601758,0.0,0.2152648598010754
14.021909233176839,0.03978828335095216,0.0,0.21525863775791607
14.046948356807512,0.03978828335095216,0.0,0.21525863775791607
14.071987480438185,0.03978828335095216,0.0,0.21525863775791607
14.097026604068859,0.03978828335095216,0.0,0.21525863775791607
14.12206572769953,0.03978828335095216,0.0,0.21525863775791607
14.147104851330203,0.03978828335095216,0.0,0.21525863775791607
14.172143974960877,0.03978828335095216,0.0,0.21525863775791607
14.19718309859155,0.03978828335095216,0.0,0.21525863775791607
14.222222222222223,0.03978828335095216,0.0,0.21525863775791607
14.247261345852895,0.03978828335095212,0.0,0.21525863775791604
14.272300469483568,0.03978828335095212,0.0,0.21525863775791604
14.297339593114241,0.03978828335095212,0.0,0.21525863775791604
14.322378716744915,0.03978828335095212,0.0,0.21525863775791604
14.347417840375588,0.03978828335095212,0.0,0.21525863775791604
14.37245696400626,0.03978828335095212,0.0,0.21525863775791604
14.397496087636933,0.03978828335095212,0.0,0.21525863775791604
14.422535211267606,0.03978828335095212,0.0,0.21525863775791604
14.44757433489828,0.03978828335095212,0.0,0.21525863775791604
14.472613458528953,0.03978828335095212,0.0,0.21525863775791604
14.497652582159624,0.03978828335095212,0.0,0.21525863775791604
14.522691705790297,0.03978748307223172,0.0,0.21525801857864124
14.54773082942097,0.03978748307223172,0.0,0.21525801857864124
14.572769953051644,0.03978748307223172,0.0,0.21525801857864124
14.597809076682317,0.03978748307223172,0.0,0.21525801857864124
14.622848200312989,0.03978748307223172,0.0,0.21525801857864124
14.647887323943662,0.03978748307223172,0.0,0.21525801857864124
14.672926447574335,0.03978748307223172,0.0,0.21525801857864124
14.697965571205009,0.03978748307223172,0.0,0.21525801857864124
14.723004694835682,0.03978748307223172,0.0,0.21525801857864124
14.748043818466353,0.03978748307223172,0.0,0.21525801857864124
14.773082942097027,0.03978748307223172,0.0,0.21525801857864124
14.7981220657277,0.03978748307223172,0.0,0.21525801857864124
14.823161189358373,0.03978748307223172,0.0,0.21525801857864124
14.848200312989047,0.03978748307223172,0.0,0.21525801857864124
14.873239436619718,0.03978748307223172,0.0,0.21525801857864124
14.898278560250391,0.03978748307223172,0.0,0.21525801857864124
14.923317683881065,0.03978748307223172,0.0,0.21525801857864124
14.948356807511738,0.03978748307223172,0.0,0.21525801857864124
14.973395931142411,0.03978748307223025,0.0,0.21525801857864013
14.998435054773083,0.03978748307223025,0.0,0.21525801857864013
15.023474178403756,0.039787403041466066,0.0,0.21525795669098635
15.04851330203443,0.039787403041466066,0.0,0.21525795669098635
15.073552425665103,0.039787403041466066,0.0,0.21525795669098635
15.098591549295776,0.039787403041466066,0.0,0.21525795669098635
15.123630672926447,0.039787403041466066,0.0,0.21525795669098635
15.14866979655712,0.039787403041466066,0.0,0.21525795669098635
15.173708920187794,0.039787403041466066,0.0,0.21525795669098635
15.198748043818467,0.039787403041466066,0.0,0.21525795669098635
15.223787167449139,0.039787403041466066,0.0,0.21525795669098635
15.248826291079812,0.039787403041466066,0.0,0.21525795669098635
15.273865414710485,0.03978740304146416,0.0,0.2152579566909849
15.298904538341159,0.03978740304146416,0.0,0.2152579566909849
15.323943661971832,0.03978740304146416,0.0,0.2152579566909849
15.348982785602503,0.03978740304146416,0.0,0.2152579566909849
15.374021909233177,0.03978740304146416,0.0,0.2152579566909849
15.39906103286385,0.03978740304146416,0.0,0.2152579566909849
15.424100156494523,0.03978740304146416,0.0,0.2152579566909849
15.449139280125197,0.03978740304146416,0.0,0.2152579566909849
15.474178403755868,0.03978740304146416,0.0,0.2152579566909849
15.499217527386541,0.03978740304146416,0.0,0.2152579566909849
15.524256651017215,0.03978740215223052,0.0,0.21525795600337527
15.549295774647888,0.03978740215223052,0.0,0.21525795600337527
15.574334898278561,0.03978740215223035,0.0,0.2152579560033751
15.599374021909233,0.03978740215223035,0.0,0.2152579560033751
15.624413145539906,0.03978740215223035,0.0,0.2152579560033751
15.64945226917058,0.03978740215223035,0.0,0.2152579560033751
15.674491392801253,0.03978740215223035,0.0,0.2152579560033751
15.699530516431926,0.03978740215223035,0.0,0.2152579560033751
15.724569640062597,0.03978740215223035,0.0,0.2152579560033751
15.74960876369327,0.03978740215223034,0.0,0.2152579560033751
15.774647887323944,0.03978740215223034,0.0,0.2152579560033751
15.799687010954617,0.03978740215223034,0.0,0.2152579560033751
15.82472613458529,0.03978740215223034,0.0,0.2152579560033751
15.849765258215962,0.03978740215223034,0.0,0.2152579560033751
15.874804381846635,0.03978740215223034,0.0,0.2152579560033751
15.899843505477309,0.03978740215223034,0.0,0.2152579560033751
15.924882629107982,0.03978740215223034,0.0,0.2152579560033751
15.949921752738655,0.03978740215223034,0.0,0.2152579560033751
15.974960876369327,0.03978740215223034,0.0,0.2152579560033751
16.0,0.03978740215223034,0.0,0.2152579560033751


==> data/bound/feval_normalizedCubicGenoSolver.csv <==
feval,mean,std_lower,std_upper
0.0,1.0,1.0,1.0
0.025039123630672927,0.5700881443198414,0.13898358171290986,1.0
0.050078247261345854,0.4405834940719398,0.0174404095587411,0.8637265785851385
0.07511737089201878,0.3414660964365545,5.836996080563903e-19,0.7463517477148878
0.10015649452269171,0.29865502985284015,5.836996080563903e-19,0.6873810175300694
0.12519561815336464,0.27244946093794375,5.836996080563903e-19,0.6538899228144202
0.15023474178403756,0.26146417186908494,5.836996080563903e-19,0.6413412936938088
0.1752738654147105,0.24514855055415558,5.836996080563903e-19,0.6148151517695727
0.20031298904538342,0.2341298595014063,5.836996080563903e-19,0.6000176717864796
0.22535211267605634,0.22608981757359495,5.836996080563903e-19,0.5897815826792293
0.25039123630672927,0.21061258462182655,5.836996080563903e-19,0.5685904048477005
0.27543035993740217,0.1995506396526628,5.836996080563903e-19,0.550676050836411
0.3004694835680751,0.19420348942719465,5.664886738467664e-20,0.5452595856100215
0.3255086071987481,0.1897102208614711,5.664886738467664e-20,0.5390084576520577
0.350547730829421,0.17461681454256214,5.664886738467664e-20,0.5137893911712654
0.3755868544600939,0.17247108876109174,2.395054850728302e-20,0.512336775869833
0.40062597809076683,0.16899433462249325,2.395054850728302e-20,0.5093232068042818
0.4256651017214398,0.16863247314894786,2.395054850728302e-20,0.5090223370519433
0.4507042253521127,0.16812336141319614,2.395054850728302e-20,0.508569737338478
0.4757433489827856,0.16632173588206425,2.395054850728302e-20,0.5068906852207659
0.5007824726134585,0.14088171135255462,0.0,0.453320793311604
0.5258215962441315,0.14046073881988677,0.0,0.4529588897842475
0.5508607198748043,0.13992292725752364,0.0,0.4525664410543433
0.5758998435054773,0.13906007295741005,0.0,0.45195040429767475
0.6009389671361502,0.13880810412249642,0.0,0.4517662857492232
0.6259780907668232,0.13775862136068598,0.0,0.45095632421326937
0.6510172143974962,0.1376978952937516,0.0,0.45091799357246454
0.676056338028169,0.12419928118320543,0.0,0.42156737622849466
0.701095461658842,0.12378084840325831,0.0,0.4211870856259015
0.7261345852895149,0.12375872022622385,0.0,0.42117017464999706
0.7511737089201878,0.12373707668200151,0.0,0.42115538207282416
0.7762128325508607,0.122990769077686,0.0,0.42057170517607223
0.8012519561815337,0.12297066986659919,0.0,0.420556465902892
0.8262910798122066,0.12286926549880622,0.0,0.4204815403794852
0.8513302034428796,0.11866961053210447,0.0,0.41287605961064416
0.8763693270735524,0.11558932157863283,0.0,0.4049445376271462
0.9014084507042254,0.1136506887715794,0.0,0.40221682042587764
0.9264475743348983,0.11330566994374172,0.0,0.401947456998337
0.9514866979655712,0.1127192015377135,0.0,0.4015305652530573
0.9765258215962441,0.11246252695351104,0.0,0.40136290020284915
1.001564945226917,0.10592905193275808,0.0,0.38802389948678706
1.02660406885759,0.10592905032086528,0.0,0.38802389848016994
1.051643192488263,0.10510235015830456,0.0,0.38651657664600664
1.0766823161189358,0.10510234670227395,0.0,0.38651657447858245
1.1017214397496087,0.1002728816003702,0.0,0.3753954692403302
1.1267605633802817,0.10027288154493282,0.0,0.37539546920509764
1.1517996870109546,0.10027288150342842,0.0,0.37539546917872024
1.1768388106416277,0.10026695034631641,0.0,0.37539168661548206
1.2018779342723005,0.1002669503455753,0.0,0.37539168661501104
1.2269170579029733,0.10026694794343312,0.0,0.37539168508473436
1.2519561815336464,0.10026620190546719,0.0,0.3753912107681528
1.2769953051643192,0.10026620189980635,0.0,0.3753912107645548
1.3020344287949923,0.10026619969534499,0.0,0.37539120936021775
1.3270735524256652,0.10026619756808425,0.0,0.375391208005151
1.352112676056338,0.100266197563619,0.0,0.37539120800231296
1.377151799687011,0.10026619706451505,0.0,0.37539120768436474
1.402190923317684,0.10026619102178293,0.0,0.3753912038348835
1.4272300469483568,0.10026619101127644,0.0,0.3753912038282049
1.4522691705790298,0.1002661882161593,0.0,0.37539120204763077
1.4773082942097027,0.10026618425786409,0.0,0.3753911995260495
1.5023474178403755,0.10009006877686775,0.0,0.3746510306280679
1.5273865414710486,0.10009006877553574,0.0,0.3746510306272215
1.5524256651017214,0.10009004169799121,0.0,0.37465101338098183
1.5774647887323945,0.10009004157192149,0.0,0.3746510133008686
1.6025039123630673,0.10009004145604794,0.0,0.37465101322723465
1.6275430359937402,0.1000900302609074,0.0,0.37465100609745006
1.6525821596244132,0.10008988776359613,0.0,0.3746509120382612
1.677621283255086,0.10008987405270867,0.0,0.37465090330591366
1.7026604068857591,0.10008987329998827,0.0,0.37465090282757474
1.727699530516432,0.10008981766178181,0.0,0.374650867394855
1.7527386541471048,0.10008981625965231,0.0,0.37465086650384605
1.777777777777778,0.10008979585720638,0.0,0.37465085351279165
1.8028169014084507,0.10008979542041094,0.0,0.3746508532352225
1.8278560250391236,0.10008976116632164,0.0,0.374650831421131
1.8528951486697967,0.10008976114756647,0.0,0.3746508314092114
1.8779342723004695,0.10008969492342613,0.0,0.3746507892373845
1.9029733959311423,0.10008966582745057,0.0,0.37465077071001096
1.9280125195618154,0.09503071122397203,0.0,0.363730006860534
1.9530516431924883,0.09503067964957099,0.0,0.3637299864118021
1.9780907668231613,0.09503056867046827,0.0,0.3637299145424124
2.003129890453834,0.08952321105172513,0.0,0.3504763823691368
2.028169014084507,0.08952321095615816,0.0,0.35047638230634315
2.05320813771518,0.0895181933736456,0.0,0.3504682029242896
2.078247261345853,0.08951813890621631,0.0,0.35046816708644946
2.103286384976526,0.08951789084155154,0.0,0.35046785821703574
2.128325508607199,0.08951788070036805,0.0,0.3504678513368177
2.1533646322378717,0.08951778602255173,0.0,0.35046778904308756
2.1784037558685445,0.08951766724023065,0.0,0.35046771089791035
2.2034428794992174,0.08951765945092581,0.0,0.3504677057797987
2.2284820031298906,0.08951756741799356,0.0,0.35046764523888874
2.2535211267605635,0.08951745265291547,0.0,0.3504675697509978
2.2785602503912363,0.08951738950107899,0.0,0.3504675282156433
2.303599374021909,0.08951738935185392,0.0,0.35046752811760523
2.328638497652582,0.08951736065346273,0.0,0.3504675092435783
2.3536776212832553,0.08951723579456661,0.0,0.35046742713326884
2.378716744913928,0.08951723578393879,0.0,0.35046742712628676
2.403755868544601,0.0895171531122973,0.0,0.35046737276603807
2.428794992175274,0.08951708931431683,0.0,0.35046733081839565
2.4538341158059467,0.08951702353630042,0.0,0.3504672875783944
2.47887323943662,0.08951694320638184,0.0,0.3504672347904574
2.503912363067293,0.08692440833548791,0.0,0.3422808472737907
2.5289514866979657,0.08692440075409592,0.0,0.3422808422729036
2.5539906103286385,0.08692432802656477,0.0,0.3422807942706424
2.5790297339593113,0.08692415133066131,0.0,0.34228067765925907
2.6040688575899846,0.08692415127602608,0.0,0.3422806776232218
2.6291079812206575,0.0869241256588122,0.0,0.3422806607164726
2.6541471048513303,0.08692404982755232,0.0,0.34228061067208937
2.679186228482003,0.08692399564233495,0.0,0.3422805749151158
2.704225352112676,0.08692399558877624,0.0,0.34228057487978847
2.729264475743349,0.08692386733544481,0.0,0.34228049025251256
2.754303599374022,0.08692386722088243,0.0,0.34228049017694673
2.779342723004695,0.08692386722085231,0.0,0.34228049017692685
2.804381846635368,0.08692385019743018,0.0,0.3422804789450029
2.8294209702660407,0.08692377939955366,0.0,0.3422804322348087
2.8544600938967135,0.08692370424293765,0.0,0.3422803826520678
2.879499217527387,0.08692370410985911,0.0,0.3422803825642891
2.9045383411580596,0.08692370289571613,0.0,0.3422803817634411
2.9295774647887325,0.08692366180021469,0.0,0.34228035465319184
2.9546165884194053,0.08692362975009806,0.0,0.3422803335108294
2.979655712050078,0.08692359505558649,0.0,0.342280310624732
3.004694835680751,0.08692173058585306,0.0,0.34227907953243547
3.0297339593114243,0.08692171800778896,0.0,0.34227907123566276
3.054773082942097,0.08692171022669104,0.0,0.34227906610317027
3.07981220657277,0.08692169625247786,0.0,0.3422790568855361
3.104851330203443,0.08643760159981262,0.0,0.34188244216614183
3.1298904538341157,0.08643760030488608,0.0,0.34188244130939255
3.154929577464789,0.08643760030436774,0.0,0.3418824413090496
3.179968701095462,0.08643241868326762,0.0,0.34187899977069497
3.2050078247261347,0.08643241867792134,0.0,0.34187899976715763
3.2300469483568075,0.08643241858669974,0.0,0.3418789997068017
3.2550860719874803,0.08643239744188694,0.0,0.34187898569768105
3.2801251956181536,0.08643239743634688,0.0,0.34187898569401554
3.3051643192488265,0.0864323974299515,0.0,0.3418789856897841
3.3302034428794993,0.08643239741904457,0.0,0.3418789856825676
3.355242566510172,0.08643239736295152,0.0,0.34187898564540486
3.380281690140845,0.08643239735538186,0.0,0.34187898564039654
3.4053208137715183,0.08643239734692401,0.0,0.34187898563480046
3.430359937402191,0.08643239712497852,0.0,0.3418789854877557
3.455399061032864,0.08643239712495035,0.0,0.341878985487737
3.480438184663537,0.08643239712189149,0.0,0.34187898548571316
3.5054773082942097,0.08643223661555109,0.0,0.3418788792776365
3.5305164319248825,0.086432236615514,0.0,0.34187887927761196
3.555555555555556,0.08643223661531291,0.0,0.34187887927747895
3.5805946791862286,0.08643223661515907,0.0,0.3418788792773772
3.6056338028169015,0.08643223314724971,0.0,0.3418788769797989
3.6306729264475743,0.08643223314662785,0.0,0.34187887697938746
3.655712050078247,0.08643223314628283,0.0,0.3418788769791592
3.6807511737089205,0.08643222034079501,0.0,0.34187886849526206
3.7057902973395933,0.0864322203407302,0.0,0.3418788684952192
3.730829420970266,0.08643222034060977,0.0,0.3418788684951395
3.755868544600939,0.08643206721070325,0.0,0.34187876705150083
3.780907668231612,0.08643206721058344,0.0,0.3418787670514216
3.8059467918622847,0.08643206720707923,0.0,0.3418787670491031
3.830985915492958,0.08643206720337775,0.0,0.34187876704665404
3.856025039123631,0.08643179201895955,0.0,0.34187858478317396
3.8810641627543037,0.08643179201884237,0.0,0.3418785847830964
3.9061032863849765,0.08643179201775263,0.0,0.34187858478237537
3.9311424100156493,0.08643134904175202,0.0,0.34187829148594495
3.9561815336463226,0.08643134904171526,0.0,0.34187829148592064
3.9812206572769955,0.08643134904169414,0.0,0.34187829148590665
4.006259780907668,0.08643097649226163,0.0,0.34187804491648516
4.031298904538342,0.0864309764922211,0.0,0.34187804491645835
4.056338028169014,0.08643097649183244,0.0,0.3418780449162012
4.081377151799687,0.0864309764916576,0.0,0.3418780449160855
4.10641627543036,0.0864308508085565,0.0,0.3418779617520532
4.131455399061033,0.08643085080832855,0.0,0.34187796175190244
4.156494522691706,0.08643085080827637,0.0,0.3418779617518678
4.181533646322379,0.08643083882534969,0.0,0.34187795382333336
4.206572769953052,0.08643083882533312,0.0,0.3418779538233224
4.231611893583724,0.08643083882524019,0.0,0.3418779538232609
4.256651017214398,0.0864308388251537,0.0,0.34187795382320374
4.281690140845071,0.08643083882445358,0.0,0.34187795382274044
4.306729264475743,0.0864308388243341,0.0,0.3418779538226614
4.331768388106417,0.08643083882432662,0.0,0.3418779538226564
4.356807511737089,0.08643083882428261,0.0,0.3418779538226273
4.381846635367762,0.08643083882421838,0.0,0.3418779538225848
4.406885758998435,0.08643083882416201,0.0,0.34187795382254754
4.431924882629108,0.08643083882415563,0.0,0.3418779538225433
4.456964006259781,0.08643083882402193,0.0,0.3418779538224548
4.482003129890454,0.08643083882401888,0.0,0.34187795382245284
4.507042253521127,0.08643083784248606,0.0,0.34187795317302244
4.532081377151799,0.08643083784245524,0.0,0.34187795317300207
4.557120500782473,0.08643083784244433,0.0,0.34187795317299485
4.582159624413146,0.08643083784243308,0.0,0.3418779531729874
4.607198748043818,0.08643083784237006,0.0,0.34187795317294567
4.632237871674492,0.08643083784205922,0.0,0.34187795317274006
4.657276995305164,0.08643083784189998,0.0,0.3418779531726347
4.682316118935837,0.08643083784088357,0.0,0.3418779531719622
4.707355242566511,0.08643083784082269,0.0,0.3418779531719219
4.732394366197183,0.0864308378408205,0.0,0.34187795317192043
4.757433489827856,0.08643083784077257,0.0,0.34187795317188874
4.782472613458529,0.08643083784067199,0.0,0.3418779531718221
4.807511737089202,0.08643083784067199,0.0,0.3418779531718221
4.832550860719875,0.08643083784059953,0.0,0.3418779531717742
4.857589984350548,0.0864308378403594,0.0,0.3418779531716153
4.882629107981221,0.0864308378396038,0.0,0.34187795317111547
4.907668231611893,0.08643083783937405,0.0,0.3418779531709634
4.932707355242567,0.0864308378393643,0.0,0.3418779531709569
4.95774647887324,0.08643083783474577,0.0,0.3418779531679011
4.982785602503912,0.08643083783474577,0.0,0.3418779531679011
5.007824726134586,0.08643083776439237,0.0,0.3418779531213519
5.032863849765258,0.08643083776434518,0.0,0.3418779531213206
5.057902973395931,0.08643083776426343,0.0,0.34187795312126656
5.082942097026605,0.08643083775926576,0.0,0.3418779531179599
5.107981220657277,0.08643083774024916,0.0,0.34187795310537755
5.13302034428795,0.08643083773928606,0.0,0.3418779531047403
5.158059467918623,0.08643083773928606,0.0,0.3418779531047403
5.183098591549296,0.08643083773900817,0.0,0.34187795310455643
5.208137715179969,0.08643083773642452,0.0,0.34187795310284697
5.233176838810642,0.0864308377346034,0.0,0.34187795310164204
5.258215962441315,0.0864308377325482,0.0,0.34187795310028224
5.283255086071987,0.0864308377323928,0.0,0.3418779531001794
5.308294209702661,0.08643083773239198,0.0,0.3418779531001788
5.333333333333333,0.08643083773239015,0.0,0.3418779531001776
5.358372456964006,0.08643083773238773,0.0,0.34187795310017605
5.38341158059468,0.08643083773234092,0.0,0.3418779531001451
5.408450704225352,0.0864308377323146,0.0,0.34187795310012764
5.433489827856025,0.08643083773173167,0.0,0.34187795309974195
5.458528951486698,0.08643083772932582,0.0,0.3418779530981501
5.483568075117371,0.08643083772931305,0.0,0.3418779530981417
5.508607198748044,0.08643083772031133,0.0,0.3418779530921857
5.533646322378717,0.08643083771987296,0.0,0.34187795309189567
5.55868544600939,0.08643083771975653,0.0,0.34187795309181856
5.583724569640062,0.08643083771931884,0.0,0.341877953091529
5.608763693270736,0.08643083771924742,0.0,0.3418779530914817
5.633802816901409,0.08643083771904997,0.0,0.3418779530913511
5.658841940532081,0.08643083771904997,0.0,0.3418779530913511
5.683881064162755,0.08643083771904252,0.0,0.3418779530913462
5.708920187793427,0.08643083771898118,0.0,0.3418779530913056
5.7339593114241,0.0864308377189475,0.0,0.3418779530912833
5.758998435054774,0.08643083771881381,0.0,0.3418779530911949
5.784037558685446,0.08643083771837273,0.0,0.3418779530909031
5.809076682316119,0.08643083771828258,0.0,0.3418779530908434
5.834115805946792,0.08643083771826386,0.0,0.341877953090831
5.859154929577465,0.08643083771812751,0.0,0.34187795309074076
5.884194053208138,0.08643083771797756,0.0,0.34187795309064156
5.909233176838811,0.08643083771795186,0.0,0.3418779530906245
5.934272300469484,0.08643083771791477,0.0,0.34187795309060004
5.959311424100156,0.08643083771789255,0.0,0.34187795309058533
5.98435054773083,0.08643083771788473,0.0,0.3418779530905801
6.009389671361502,0.08412609878092367,0.0,0.3380351163603701
6.034428794992175,0.08412609878051323,0.0,0.3380351163600956
6.059467918622849,0.08412609878045153,0.0,0.33803511636005434
6.084507042253521,0.08412609878028855,0.0,0.3380351163599454
6.109546165884194,0.08412609878027603,0.0,0.33803511635993705
6.134585289514867,0.08412609878023815,0.0,0.3380351163599117
6.15962441314554,0.08412609878014801,0.0,0.3380351163598514
6.184663536776213,0.08412609878013837,0.0,0.338035116359845
6.209702660406886,0.08412609878013796,0.0,0.3380351163598446
6.234741784037559,0.08412609878013796,0.0,0.3380351163598446
6.259780907668231,0.08412609878013796,0.0,0.3380351163598446
6.284820031298905,0.08412609878013781,0.0,0.3380351163598446
6.309859154929578,0.08412609878013731,0.0,0.3380351163598442
6.33489827856025,0.08412609878013545,0.0,0.338035116359843
6.359937402190924,0.08412609878012633,0.0,0.3380351163598369
6.384976525821596,0.08412609878011365,0.0,0.3380351163598284
6.410015649452269,0.08412609878009439,0.0,0.33803511635981554
6.435054773082943,0.08412609878009439,0.0,0.33803511635981554
6.460093896713615,0.08412609878009439,0.0,0.33803511635981554
6.485133020344288,0.08412609878009439,0.0,0.33803511635981554
6.510172143974961,0.08375391591217124,0.0,0.3377316237485861
6.535211267605634,0.08375391591217077,0.0,0.3377316237485858
6.560250391236307,0.083753915912165,0.0,0.3377316237485819
6.58528951486698,0.08375391591215803,0.0,0.33773162374857724
6.610328638497653,0.08375391591214341,0.0,0.3377316237485675
6.635367762128325,0.08375391591214341,0.0,0.3377316237485675
6.660406885758999,0.08375391591214269,0.0,0.337731623748567
6.685446009389672,0.08375391591213752,0.0,0.33773162374856347
6.710485133020344,0.08375391591213265,0.0,0.3377316237485603
6.735524256651018,0.08375391591213,0.0,0.33773162374855853
6.76056338028169,0.08375391591212894,0.0,0.33773162374855775
6.785602503912363,0.0837539159121289,0.0,0.33773162374855775
6.810641627543037,0.08375391591211842,0.0,0.3377316237485507
6.835680751173709,0.08375391591205643,0.0,0.33773162374850924
6.860719874804382,0.08375391591205551,0.0,0.33773162374850857
6.885758998435055,0.08375391591205551,0.0,0.33773162374850857
6.910798122065728,0.08375391591205551,0.0,0.33773162374850857
6.9358372456964,0.0837539159120555,0.0,0.33773162374850857
6.960876369327074,0.08375391591203181,0.0,0.33773162374849264
6.985915492957747,0.08375391591200225,0.0,0.3377316237484729
7.010954616588419,0.08371670558404617,0.0,0.3377061381809886
7.035993740219093,0.08371670558404597,0.0,0.3377061381809885
7.061032863849765,0.08371670558404597,0.0,0.3377061381809885
7.086071987480438,0.08371670558404597,0.0,0.3377061381809885
7.111111111111112,0.08371670558404597,0.0,0.3377061381809885
7.136150234741784,0.08371670558404597,0.0,0.3377061381809885
7.161189358372457,0.08371670558404597,0.0,0.3377061381809885
7.18622848200313,0.08371670558404597,0.0,0.3377061381809885
7.211267605633803,0.08371670558404597,0.0,0.3377061381809885
7.236306729264476,0.08371670558404597,0.0,0.3377061381809885
7.261345852895149,0.08371670558404597,0.0,0.3377061381809885
7.286384976525822,0.08371670558404597,0.0,0.3377061381809885
7.311424100156494,0.08371670558404597,0.0,0.3377061381809885
7.336463223787168,0.08371670558404597,0.0,0.3377061381809885
7.361502347417841,0.08371670558404597,0.0,0.3377061381809885
7.386541471048513,0.08371670558404597,0.0,0.3377061381809885
7.411580594679187,0.08371670558404597,0.0,0.3377061381809885
7.436619718309859,0.08371670558404597,0.0,0.3377061381809885
7.461658841940532,0.08371670558404597,0.0,0.3377061381809885
7.486697965571206,0.08371670558404597,0.0,0.3377061381809885
7.511737089201878,0.0837129846308416,0.0,0.3377036382199655
7.536776212832551,0.0837129846308416,0.0,0.3377036382199655
7.561815336463224,0.0837129846308416,0.0,0.3377036382199655
7.586854460093897,0.0837129846308416,0.0,0.3377036382199655
7.611893583724569,0.0837129846308416,0.0,0.3377036382199655
7.636932707355243,0.0837129846308416,0.0,0.3377036382199655
7.661971830985916,0.0837129846308416,0.0,0.3377036382199655
7.687010954616588,0.0837129846308416,0.0,0.3377036382199655
7.712050078247262,0.0837129846308416,0.0,0.3377036382199655
7.737089201877934,0.0837129846308416,0.0,0.3377036382199655
7.762128325508607,0.0837129846308416,0.0,0.3377036382199655
7.787167449139281,0.0837129846308416,0.0,0.3377036382199655
7.812206572769953,0.0837129846308416,0.0,0.3377036382199655
7.837245696400626,0.0837129846308416,0.0,0.3377036382199655
7.862284820031299,0.0837129846308416,0.0,0.3377036382199655
7.887323943661972,0.0837129846308416,0.0,0.3377036382199655
7.912363067292645,0.0837129846308416,0.0,0.3377036382199655
7.937402190923318,0.0837129846308416,0.0,0.3377036382199655
7.962441314553991,0.0837129846308416,0.0,0.3377036382199655
7.987480438184663,0.0837129846308416,0.0,0.3377036382199655
8.012519561815337,0.08371261253631851,0.0,0.33770338870977507
8.03755868544601,0.08371261253631851,0.0,0.33770338870977507
8.062597809076683,0.08371261253631851,0.0,0.33770338870977507
8.087636932707355,0.08371261253631851,0.0,0.33770338870977507
8.112676056338028,0.08371261253631851,0.0,0.33770338870977507
8.137715179968701,0.08371261253631851,0.0,0.33770338870977507
8.162754303599375,0.08371261253631851,0.0,0.33770338870977507
8.187793427230048,0.08371261253631851,0.0,0.33770338870977507
8.21283255086072,0.08371261253631851,0.0,0.33770338870977507
8.237871674491393,0.08371261253631851,0.0,0.33770338870977507
8.262910798122066,0.08371261253631851,0.0,0.33770338870977507
8.28794992175274,0.08371261253631851,0.0,0.33770338870977507
8.312989045383413,0.08371261253631851,0.0,0.33770338870977507
8.338028169014084,0.08371261253631851,0.0,0.33770338870977507
8.363067292644757,0.08371261253631851,0.0,0.33770338870977507
8.38810641627543,0.08371261253631851,0.0,0.33770338870977507
8.413145539906104,0.08371261253631851,0.0,0.33770338870977507
8.438184663536777,0.08371261253631851,0.0,0.33770338870977507
8.463223787167449,0.08371261253631851,0.0,0.33770338870977507
8.488262910798122,0.08371261253631851,0.0,0.33770338870977507
8.513302034428795,0.08371257532687292,0.0,0.33770336376361426
8.538341158059469,0.08371257532687292,0.0,0.33770336376361426
8.563380281690142,0.08371257532687292,0.0,0.33770336376361426
8.588419405320813,0.08371257532687292,0.0,0.33770336376361426
8.613458528951487,0.08371257532687292,0.0,0.33770336376361426
8.63849765258216,0.08371257532687292,0.0,0.33770336376361426
8.663536776212833,0.08371257532687292,0.0,0.33770336376361426
8.688575899843507,0.08371257532687292,0.0,0.33770336376361426
8.713615023474178,0.08371257532687292,0.0,0.33770336376361426
8.738654147104851,0.08371257532687292,0.0,0.33770336376361426
8.763693270735525,0.08371257532687292,0.0,0.33770336376361426
8.788732394366198,0.08371257532687292,0.0,0.33770336376361426
8.81377151799687,0.08371257532687292,0.0,0.33770336376361426
8.838810641627543,0.08371257532687292,0.0,0.33770336376361426
8.863849765258216,0.08371257532687292,0.0,0.33770336376361426
8.88888888888889,0.08371257532687292,0.0,0.33770336376361426
8.913928012519563,0.08371257532687292,0.0,0.33770336376361426
8.938967136150234,0.08371257532687292,0.0,0.33770336376361426
8.964006259780907,0.08371257532687292,0.0,0.33770336376361426
8.98904538341158,0.08371257532687292,0.0,0.33770336376361426
9.014084507042254,0.08371257160592983,0.0,0.3377033612690477
9.039123630672927,0.08371257160592983,0.0,0.3377033612690477
9.064162754303599,0.08371257160592983,0.0,0.3377033612690477
9.089201877934272,0.08371257160592983,0.0,0.3377033612690477
9.114241001564945,0.08371257160592983,0.0,0.3377033612690477
9.139280125195619,0.08371257160592983,0.0,0.3377033612690477
9.164319248826292,0.08371257160592983,0.0,0.3377033612690477
9.189358372456963,0.08371257160592983,0.0,0.3377033612690477
9.214397496087637,0.08371257160592983,0.0,0.3377033612690477
9.23943661971831,0.08371257160592983,0.0,0.3377033612690477
9.264475743348983,0.08371257160592983,0.0,0.3377033612690477
9.289514866979657,0.08371257160592983,0.0,0.3377033612690477
9.314553990610328,0.08371257160592983,0.0,0.3377033612690477
9.339593114241001,0.08371257160592983,0.0,0.3377033612690477
9.364632237871675,0.08371257160592983,0.0,0.3377033612690477
9.389671361502348,0.08371257160592983,0.0,0.3377033612690477
9.414710485133021,0.08371257160592983,0.0,0.3377033612690477
9.439749608763693,0.08371257160592983,0.0,0.3377033612690477
9.464788732394366,0.08371257160592983,0.0,0.3377033612690477
9.48982785602504,0.08371257160592983,0.0,0.3377033612690477
9.514866979655713,0.08371257123383317,0.0,0.33770336101959
9.539906103286386,0.08371257123383317,0.0,0.33770336101959
9.564945226917057,0.08371257123383317,0.0,0.33770336101959
9.58998435054773,0.08371257123383317,0.0,0.33770336101959
9.615023474178404,0.08371257123383317,0.0,0.33770336101959
9.640062597809077,0.08371257123383317,0.0,0.33770336101959
9.66510172143975,0.08371257123383317,0.0,0.33770336101959
9.690140845070422,0.08371257123383317,0.0,0.33770336101959
9.715179968701095,0.08371257123383317,0.0,0.33770336101959
9.740219092331769,0.08371257123383317,0.0,0.33770336101959
9.765258215962442,0.08371257123383317,0.0,0.33770336101959
9.790297339593115,0.08371257123383317,0.0,0.33770336101959
9.815336463223787,0.08371257123383317,0.0,0.33770336101959
9.84037558685446,0.08371257123383317,0.0,0.33770336101959
9.865414710485133,0.08371257123383317,0.0,0.33770336101959
9.890453834115807,0.08371257123383317,0.0,0.33770336101959
9.91549295774648,0.08371257123383317,0.0,0.33770336101959
9.940532081377151,0.08371257123383317,0.0,0.33770336101959
9.965571205007825,0.08371257123383317,0.0,0.33770336101959
9.990610328638498,0.08371257123383317,0.0,0.33770336101959
10.015649452269171,0.08371257119662555,0.0,0.33770336099464554
10.040688575899845,0.08371257119662555,0.0,0.33770336099464554
10.065727699530516,0.08371257119662555,0.0,0.33770336099464554
10.09076682316119,0.08371257119662555,0.0,0.33770336099464554
10.115805946791863,0.08371257119662555,0.0,0.33770336099464554
10.140845070422536,0.08371257119662555,0.0,0.33770336099464554
10.16588419405321,0.08371257119662555,0.0,0.33770336099464554
10.19092331768388,0.08371257119662555,0.0,0.33770336099464554
10.215962441314554,0.08371257119662555,0.0,0.33770336099464554
10.241001564945227,0.08371257119662555,0.0,0.33770336099464554
10.2660406885759,0.08371257119662555,0.0,0.33770336099464554
10.291079812206574,0.08371257119662555,0.0,0.33770336099464554
10.316118935837245,0.08371257119662555,0.0,0.33770336099464554
10.341158059467919,0.08371257119662555,0.0,0.33770336099464554
10.366197183098592,0.08371257119662555,0.0,0.33770336099464554
10.391236306729265,0.08371257119662555,0.0,0.33770336099464554
10.416275430359939,0.08371257119662555,0.0,0.33770336099464554
10.44131455399061,0.08371257119662555,0.0,0.33770336099464554
10.466353677621283,0.08371257119662555,0.0,0.33770336099464554
10.491392801251957,0.08371257119662555,0.0,0.33770336099464554
10.51643192488263,0.0777101520214654,0.0,0.32185586937537597
10.541471048513301,0.0777101520214654,0.0,0.32185586937537597
10.566510172143975,0.0777101520214654,0.0,0.32185586937537597
10.591549295774648,0.0777101520214654,0.0,0.32185586937537597
10.616588419405321,0.0777101520214654,0.0,0.32185586937537597
10.641627543035995,0.0777101520214654,0.0,0.32185586937537597
10.666666666666666,0.0777101520214654,0.0,0.32185586937537597
10.69170579029734,0.0777101520214654,0.0,0.32185586937537597
10.716744913928013,0.0777101520214654,0.0,0.32185586937537597
10.741784037558686,0.0777101520214654,0.0,0.32185586937537597
10.76682316118936,0.0777101520214654,0.0,0.32185586937537597
10.79186228482003,0.0777101520214654,0.0,0.32185586937537597
10.816901408450704,0.0777101520214654,0.0,0.32185586937537597
10.841940532081377,0.0777101520214654,0.0,0.32185586937537597
10.86697965571205,0.0777101520214654,0.0,0.32185586937537597
10.892018779342724,0.0777101520214654,0.0,0.32185586937537597
10.917057902973395,0.0777101520214654,0.0,0.32185586937537597
10.942097026604069,0.0777101520214654,0.0,0.32185586937537597
10.967136150234742,0.0777101520214654,0.0,0.32185586937537597
10.992175273865415,0.0777101520214654,0.0,0.32185586937537597
11.017214397496089,0.07770996963654268,0.0,0.32185574502964004
11.04225352112676,0.07770996963654268,0.0,0.32185574502964004
11.067292644757433,0.07770996963654268,0.0,0.32185574502964004
11.092331768388107,0.07770996963654268,0.0,0.32185574502964004
11.11737089201878,0.07770996963654268,0.0,0.32185574502964004
11.142410015649453,0.07770996963654268,0.0,0.32185574502964004
11.167449139280125,0.07770996963654268,0.0,0.32185574502964004
11.192488262910798,0.07770996963654268,0.0,0.32185574502964004
11.217527386541471,0.07770996963654268,0.0,0.32185574502964004
11.242566510172145,0.07770996963654268,0.0,0.32185574502964004
11.267605633802818,0.07770996963654268,0.0,0.32185574502964004
11.29264475743349,0.07770996963654268,0.0,0.32185574502964004
11.317683881064163,0.07770996963654268,0.0,0.32185574502964004
11.342723004694836,0.07770996963654268,0.0,0.32185574502964004
11.36776212832551,0.07770996963654268,0.0,0.32185574502964004
11.392801251956183,0.07770996963654268,0.0,0.32185574502964004
11.417840375586854,0.07770996963654268,0.0,0.32185574502964004
11.442879499217527,0.07770996963654268,0.0,0.32185574502964004
11.4679186228482,0.07770996963654268,0.0,0.32185574502964004
11.492957746478874,0.07770996963654268,0.0,0.32185574502964004
11.517996870109547,0.0777099571109011,0.0,0.32185573649076266
11.543035993740219,0.0777099571109011,0.0,0.32185573649076266
11.568075117370892,0.0777099571109011,0.0,0.32185573649076266
11.593114241001565,0.0777099571109011,0.0,0.32185573649076266
11.618153364632239,0.0777099571109011,0.0,0.32185573649076266
11.643192488262912,0.0777099571109011,0.0,0.32185573649076266
11.668231611893583,0.0777099571109011,0.0,0.32185573649076266
11.693270735524257,0.0777099571109011,0.0,0.32185573649076266
11.71830985915493,0.0777099571109011,0.0,0.32185573649076266
11.743348982785603,0.0777099571109011,0.0,0.32185573649076266
11.768388106416277,0.0777099571109011,0.0,0.32185573649076266
11.793427230046948,0.0777099571109011,0.0,0.32185573649076266
11.818466353677621,0.0777099571109011,0.0,0.32185573649076266
11.843505477308295,0.0777099571109011,0.0,0.32185573649076266
11.868544600938968,0.0777099571109011,0.0,0.32185573649076266
11.893583724569641,0.0777099571109011,0.0,0.32185573649076266
11.918622848200313,0.0777099571109011,0.0,0.32185573649076266
11.943661971830986,0.0777099571109011,0.0,0.32185573649076266
11.96870109546166,0.0777099571109011,0.0,0.32185573649076266
11.993740219092333,0.0777099571109011,0.0,0.32185573649076266
12.018779342723004,0.07770995591546545,0.0,0.32185573567582554
12.043818466353677,0.07770995591546545,0.0,0.32185573567582554
12.06885758998435,0.07770995591546545,0.0,0.32185573567582554
12.093896713615024,0.07770995591546545,0.0,0.32185573567582554
12.118935837245697,0.07770995591546545,0.0,0.32185573567582554
12.143974960876369,0.07770995591546545,0.0,0.32185573567582554
12.169014084507042,0.07770995591546545,0.0,0.32185573567582554
12.194053208137715,0.07770995591546545,0.0,0.32185573567582554
12.219092331768389,0.07770995591546545,0.0,0.32185573567582554
12.244131455399062,0.07770995591546545,0.0,0.32185573567582554
12.269170579029733,0.07770995591546545,0.0,0.32185573567582554
12.294209702660407,0.07770995591546545,0.0,0.32185573567582554
12.31924882629108,0.07770995591546545,0.0,0.32185573567582554
12.344287949921753,0.07770995591546545,0.0,0.32185573567582554
12.369327073552427,0.07770995591546545,0.0,0.32185573567582554
12.394366197183098,0.07770995591546545,0.0,0.32185573567582554
12.419405320813771,0.07770995591546545,0.0,0.32185573567582554
12.444444444444445,0.07770995591546545,0.0,0.32185573567582554
12.469483568075118,0.07770995591546545,0.0,0.32185573567582554
12.494522691705791,0.07770995591546545,0.0,0.32185573567582554
12.519561815336463,0.07770995579649312,0.0,0.32185573559472136
12.544600938967136,0.07770995579649312,0.0,0.32185573559472136
12.56964006259781,0.07770995579649312,0.0,0.32185573559472136
12.594679186228483,0.07770995579649312,0.0,0.32185573559472136
12.619718309859156,0.07770995579649312,0.0,0.32185573559472136
12.644757433489827,0.07770995579649312,0.0,0.32185573559472136
12.6697965571205,0.07770995579649312,0.0,0.32185573559472136
12.694835680751174,0.07770995579649312,0.0,0.32185573559472136
12.719874804381847,0.07770995579649312,0.0,0.32185573559472136
12.74491392801252,0.07770995579649312,0.0,0.32185573559472136
12.769953051643192,0.07770995579649312,0.0,0.32185573559472136
12.794992175273865,0.07770995579649312,0.0,0.32185573559472136
12.820031298904539,0.07770995579649312,0.0,0.32185573559472136
12.845070422535212,0.07770995579649312,0.0,0.32185573559472136
12.870109546165885,0.07770995579649312,0.0,0.32185573559472136
12.895148669796557,0.07770995579649312,0.0,0.32185573559472136
12.92018779342723,0.07770995579649312,0.0,0.32185573559472136
12.945226917057903,0.07770995579649312,0.0,0.32185573559472136
12.970266040688577,0.07770995579649312,0.0,0.32185573559472136
12.99530516431925,0.07770995579649312,0.0,0.32185573559472136
13.020344287949921,0.07770995578460163,0.0,0.3218557355866148
13.045383411580595,0.07770995578460163,0.0,0.3218557355866148
13.070422535211268,0.07770995578460163,0.0,0.3218557355866148
13.095461658841941,0.07770995578460163,0.0,0.3218557355866148
13.120500782472615,0.07770995578460163,0.0,0.3218557355866148
13.145539906103286,0.07770995578460163,0.0,0.3218557355866148
13.17057902973396,0.07770995578460163,0.0,0.3218557355866148
13.195618153364633,0.07770995578460163,0.0,0.3218557355866148
13.220657276995306,0.07770995578460163,0.0,0.3218557355866148
13.24569640062598,0.07770995578460163,0.0,0.3218557355866148
13.27073552425665,0.07770995578460163,0.0,0.3218557355866148
13.295774647887324,0.07770995578460163,0.0,0.3218557355866148
13.320813771517997,0.07770995578460163,0.0,0.3218557355866148
13.34585289514867,0.07770995578460163,0.0,0.3218557355866148
13.370892018779344,0.07770995578460163,0.0,0.3218557355866148
13.395931142410015,0.07770995578460163,0.0,0.3218557355866148
13.420970266040689,0.07770995578460163,0.0,0.3218557355866148
13.446009389671362,0.07770995578460163,0.0,0.3218557355866148
13.471048513302035,0.07770995578460163,0.0,0.3218557355866148
13.496087636932709,0.07770995578460163,0.0,0.3218557355866148
13.52112676056338,0.07770995578341254,0.0,0.32185573558580416
13.546165884194053,0.07770995578341254,0.0,0.32185573558580416
13.571205007824727,0.07770995578341254,0.0,0.32185573558580416
13.5962441314554,0.07770995578341254,0.0,0.32185573558580416
13.621283255086073,0.07770995578341254,0.0,0.32185573558580416
13.646322378716745,0.07770995578341254,0.0,0.32185573558580416
13.671361502347418,0.07770995578341254,0.0,0.32185573558580416
13.696400625978091,0.07770995578341254,0.0,0.32185573558580416
13.721439749608765,0.07770995578341254,0.0,0.32185573558580416
13.746478873239436,0.07770995578341254,0.0,0.32185573558580416
13.77151799687011,0.07770995578341254,0.0,0.32185573558580416
13.796557120500783,0.07770995578341254,0.0,0.32185573558580416
13.821596244131456,0.07770995578341254,0.0,0.32185573558580416
13.84663536776213,0.07770995578341254,0.0,0.32185573558580416
13.8716744913928,0.07770995578341254,0.0,0.32185573558580416
13.896713615023474,0.07770995578341254,0.0,0.32185573558580416
13.921752738654147,0.07770995578341254,0.0,0.32185573558580416
13.94679186228482,0.07770995578341254,0.0,0.32185573558580416
13.971830985915494,0.07770995578341254,0.0,0.32185573558580416
13.996870109546165,0.07770995578341254,0.0,0.32185573558580416
14.021909233176839,0.07770995578329364,0.0,0.3218557355857231
14.046948356807512,0.07770995578329364,0.0,0.3218557355857231
14.071987480438185,0.07770995578329364,0.0,0.3218557355857231
14.097026604068859,0.07770995578329364,0.0,0.3218557355857231
14.12206572769953,0.07770995578329364,0.0,0.3218557355857231
14.147104851330203,0.07770995578329364,0.0,0.3218557355857231
14.172143974960877,0.07770995578329364,0.0,0.3218557355857231
14.19718309859155,0.07770995578329364,0.0,0.3218557355857231
14.222222222222223,0.07770995578329364,0.0,0.3218557355857231
14.247261345852895,0.07770995578329364,0.0,0.3218557355857231
14.272300469483568,0.07770995578329364,0.0,0.3218557355857231
14.297339593114241,0.07770995578329364,0.0,0.3218557355857231
14.322378716744915,0.07770995578329364,0.0,0.3218557355857231
14.347417840375588,0.07770995578329364,0.0,0.3218557355857231
14.37245696400626,0.07770995578329364,0.0,0.3218557355857231
14.397496087636933,0.07770995578329364,0.0,0.3218557355857231
14.422535211267606,0.07770995578329364,0.0,0.3218557355857231
14.44757433489828,0.07770995578329364,0.0,0.3218557355857231
14.472613458528953,0.07770995578329364,0.0,0.3218557355857231
14.497652582159624,0.07770995578329364,0.0,0.3218557355857231
14.522691705790297,0.07770995578328174,0.0,0.321855735585715
14.54773082942097,0.07770995578328174,0.0,0.321855735585715
14.572769953051644,0.07770995578328174,0.0,0.321855735585715
14.597809076682317,0.07770995578328174,0.0,0.321855735585715
14.622848200312989,0.07770995578328174,0.0,0.321855735585715
14.647887323943662,0.07770995578328174,0.0,0.321855735585715
14.672926447574335,0.07770995578328174,0.0,0.321855735585715
14.697965571205009,0.07770995578328174,0.0,0.321855735585715
14.723004694835682,0.07770995578328174,0.0,0.321855735585715
14.748043818466353,0.07770995578328174,0.0,0.321855735585715
14.773082942097027,0.07770995578328174,0.0,0.321855735585715
14.7981220657277,0.07770995578328174,0.0,0.321855735585715
14.823161189358373,0.07770995578328174,0.0,0.321855735585715
14.848200312989047,0.07770995578328174,0.0,0.321855735585715
14.873239436619718,0.07770995578328174,0.0,0.321855735585715
14.898278560250391,0.07770995578328174,0.0,0.321855735585715
14.923317683881065,0.07770995578328174,0.0,0.321855735585715
14.948356807511738,0.07770995578328174,0.0,0.321855735585715
14.973395931142411,0.07770995578328174,0.0,0.321855735585715
14.998435054773083,0.07770995578328174,0.0,0.321855735585715
15.023474178403756,0.07770995578328056,0.0,0.3218557355857142
15.04851330203443,0.07770995578328056,0.0,0.3218557355857142
15.073552425665103,0.07770995578328056,0.0,0.3218557355857142
15.098591549295776,0.07770995578328056,0.0,0.3218557355857142
15.123630672926447,0.07770995578328056,0.0,0.3218557355857142
15.14866979655712,0.07770995578328056,0.0,0.3218557355857142
15.173708920187794,0.07770995578328056,0.0,0.3218557355857142
15.198748043818467,0.07770995578328056,0.0,0.3218557355857142
15.223787167449139,0.07770995578328056,0.0,0.3218557355857142
15.248826291079812,0.07770995578328056,0.0,0.3218557355857142
15.273865414710485,0.07770995578328056,0.0,0.3218557355857142
15.298904538341159,0.07770995578328056,0.0,0.3218557355857142
15.323943661971832,0.07770995578328056,0.0,0.3218557355857142
15.348982785602503,0.07770995578328056,0.0,0.3218557355857142
15.374021909233177,0.07770995578328056,0.0,0.3218557355857142
15.39906103286385,0.07770995578328056,0.0,0.3218557355857142
15.424100156494523,0.07770995578328056,0.0,0.3218557355857142
15.449139280125197,0.07770995578328056,0.0,0.3218557355857142
15.474178403755868,0.07770995578328056,0.0,0.3218557355857142
15.499217527386541,0.07770995578328056,0.0,0.3218557355857142
15.524256651017215,0.07770995578328044,0.0,0.3218557355857141
15.549295774647888,0.07770995578328044,0.0,0.3218557355857141
15.574334898278561,0.07770995578328044,0.0,0.3218557355857141
15.599374021909233,0.07770995578328044,0.0,0.3218557355857141
15.624413145539906,0.07770995578328044,0.0,0.3218557355857141
15.64945226917058,0.07770995578328044,0.0,0.3218557355857141
15.674491392801253,0.07770995578328044,0.0,0.3218557355857141
15.699530516431926,0.07770995578328044,0.0,0.3218557355857141
15.724569640062597,0.07770995578328044,0.0,0.3218557355857141
15.74960876369327,0.07770995578328044,0.0,0.3218557355857141
15.774647887323944,0.07770995578328044,0.0,0.3218557355857141
15.799687010954617,0.07770995578328044,0.0,0.3218557355857141
15.82472613458529,0.07770995578328044,0.0,0.3218557355857141
15.849765258215962,0.07770995578328044,0.0,0.3218557355857141
15.874804381846635,0.07770995578328044,0.0,0.3218557355857141
15.899843505477309,0.07770995578328044,0.0,0.3218557355857141
15.924882629107982,0.07770995578328044,0.0,0.3218557355857141
15.949921752738655,0.07770995578328044,0.0,0.3218557355857141
15.974960876369327,0.07770995578328044,0.0,0.3218557355857141
16.0,0.07770995578328042,0.0,0.3218557355857141


==> data/bound/feval_normalizedIpoptSolver.csv <==
feval,mean,std_lower,std_upper
0.0,1.0,1.0,1.0
0.025039123630672927,0.6686146184103856,0.24608625342217,1.0
0.050078247261345854,0.565137031421129,0.11350853168114833,1.0
0.07511737089201878,0.49589907649453435,0.04801670876256903,0.9437814442264997
0.10015649452269171,0.4531657489255458,0.00995734731980441,0.8963741505312872
0.12519561815336464,0.3981968675231519,4.7545706750714065e-17,0.8331827674657308
0.15023474178403756,0.3658655157492001,4.7545706750714065e-17,0.7963097276875557
0.1752738654147105,0.34786018299746696,4.7545706750714065e-17,0.771060970022442
0.20031298904538342,0.3386932599568634,4.7545706750714065e-17,0.7639939706380348
0.22535211267605634,0.3214248836233242,4.7545706750714065e-17,0.7434026126562048
0.25039123630672927,0.3044191734853697,4.7545706750714065e-17,0.7226577539019825
0.27543035993740217,0.3002337208620726,4.7545706750714065e-17,0.7167257571961425
0.3004694835680751,0.2891282540398929,4.7545706750714065e-17,0.7010893412539002
0.3255086071987481,0.27420977193649776,4.7545706750714065e-17,0.6788374804781083
0.350547730829421,0.25960169682961215,1.217074390243844e-18,0.6564383426303415
0.3755868544600939,0.25443044356709976,1.217074390243844e-18,0.6485320203010382
0.40062597809076683,0.2491440457533826,1.217074390243844e-18,0.6441697507559002
0.4256651017214398,0.24707506293462683,1.217074390243844e-18,0.6417180379710811
0.4507042253521127,0.24282921295614066,1.217074390243844e-18,0.6359746673657911
0.4757433489827856,0.24099008612091186,2.3103290531146246e-23,0.6342930755809035
0.5007824726134585,0.21585829043938112,2.3103290531146246e-23,0.5875011706319891
0.5258215962441315,0.2148657891948405,2.3103290531146246e-23,0.5862158979079788
0.5508607198748043,0.2130417522409656,2.3103290531146246e-23,0.584281130397414
0.5758998435054773,0.21116242373432084,2.3103290531146246e-23,0.5819790698034554
0.6009389671361502,0.2096542726360614,2.3103290531146246e-23,0.5803325898998506
0.6259780907668232,0.2089282721424196,2.3103290531146246e-23,0.5799188086485307
0.6510172143974962,0.20738456014600123,2.3103290531146246e-23,0.5780772513220961
0.676056338028169,0.202679838047214,2.3103290531146246e-23,0.5697520888818275
0.701095461658842,0.20186645871041325,2.3103290531146246e-23,0.5685578782350487
0.7261345852895149,0.19772438620541247,2.3103290531146246e-23,0.5638159529749052
0.7511737089201878,0.19568613199383403,2.3103290531146246e-23,0.5591887487239695
0.7762128325508607,0.19326227486858644,2.3103290531146246e-23,0.5557891486965776
0.8012519561815337,0.19262619189253793,2.3103290531146246e-23,0.5549990820705601
0.8262910798122066,0.19197125427781264,2.3103290531146246e-23,0.5541941723166168
0.8513302034428796,0.18853665995092883,2.3103290531146246e-23,0.5492456276350342
0.8763693270735524,0.18621385600663665,2.3103290531146246e-23,0.5435448691916827
0.9014084507042254,0.18579627532025472,2.3103290531146246e-23,0.5426010495349076
0.9264475743348983,0.1835348923935967,0.0,0.5371173766243211
0.9514866979655712,0.18266372650221224,0.0,0.535466024246116
0.9765258215962441,0.17838125315158357,0.0,0.5261314433539253
1.001564945226917,0.15825706310689708,0.0,0.4887688622246075
1.02660406885759,0.15383049827445666,0.0,0.4791207775886536
1.051643192488263,0.15203771052226658,0.0,0.47451147335292054
1.0766823161189358,0.15148419491144374,0.0,0.47401459448448546
1.1017214397496087,0.15022709378842988,0.0,0.47142542697622847
1.1267605633802817,0.14918750366180275,0.0,0.4692313109445361
1.1517996870109546,0.14713243428218412,0.0,0.464828350716329
1.1768388106416277,0.14393652643011046,0.0,0.4561065278115305
1.2018779342723005,0.13622504101719807,0.0,0.4404807608792588
1.2269170579029733,0.13547597560992358,0.0,0.4388054791786807
1.2519561815336464,0.13319519763317098,0.0,0.43536734068688343
1.2769953051643192,0.13189796246598912,0.0,0.4331737908957344
1.3020344287949923,0.13007454759817538,0.0,0.43028519054144887
1.3270735524256652,0.12926372300812033,0.0,0.4290901278476679
1.352112676056338,0.12592312658954974,0.0,0.41930052635305626
1.377151799687011,0.12523372048861978,0.0,0.4183130200356632
1.402190923317684,0.12390967113115395,0.0,0.4163303239093171
1.4272300469483568,0.12358916248621618,0.0,0.41601829068439855
1.4522691705790298,0.12347820746336237,0.0,0.4159510185287163
1.4773082942097027,0.1227802558085147,0.0,0.4147597535006357
1.5023474178403755,0.11900834799805889,0.0,0.4103380841992763
1.5273865414710486,0.11856755381448526,0.0,0.409500141776825
1.5524256651017214,0.11805783378562934,0.0,0.4085045460574334
1.5774647887323945,0.11721408139977399,0.0,0.40713022830095735
1.6025039123630673,0.11633440115626248,0.0,0.4057034659069551
1.6275430359937402,0.11629755350900267,0.0,0.4056488910334614
1.6525821596244132,0.11618482530164098,0.0,0.4054699086326406
1.677621283255086,0.11343295832657033,0.0,0.40114876314720926
1.7026604068857591,0.10989593202425921,0.0,0.3905350622458733
1.727699530516432,0.10898960680785702,0.0,0.3887266726680711
1.7527386541471048,0.10812366024291341,0.0,0.38734853271320946
1.777777777777778,0.10808778763664491,0.0,0.38729519809155416
1.8028169014084507,0.1079844043197027,0.0,0.3871746123998619
1.8278560250391236,0.10789056182864772,0.0,0.3870400872489975
1.8528951486697967,0.10692017482872282,0.0,0.3857421122373885
1.8779342723004695,0.1064272264502246,0.0,0.3848136886095187
1.9029733959311423,0.10572984935601823,0.0,0.38323554590193454
1.9280125195618154,0.10541540894095189,0.0,0.3828786794850184
1.9530516431924883,0.10493947229949935,0.0,0.3815462060049826
1.9780907668231613,0.10448013956200865,0.0,0.38046050927969394
2.003129890453834,0.10342378868133971,0.0,0.3796191924197355
2.028169014084507,0.10237363622104641,0.0,0.3772370364239798
2.05320813771518,0.1023702353689456,0.0,0.37723489205773775
2.078247261345853,0.10233235284105405,0.0,0.3772062904914366
2.103286384976526,0.10231666906884569,0.0,0.3771944704535416
2.128325508607199,0.10227081993021725,0.0,0.37716121276226505
2.1533646322378717,0.1020906299294244,0.0,0.3769383905665007
2.1784037558685445,0.10180780480311229,0.0,0.3764683808045668
2.2034428794992174,0.10165815108131693,0.0,0.376166668131767
2.2284820031298906,0.10083178698554937,0.0,0.3746768423547362
2.2535211267605635,0.10048989612747573,0.0,0.37415626391973067
2.2785602503912363,0.09935151784030648,0.0,0.3728190815092669
2.303599374021909,0.0989514596156055,0.0,0.372398574622523
2.328638497652582,0.09866020002163348,0.0,0.3720078884600304
2.3536776212832553,0.09621066960102566,0.0,0.3639810992772834
2.378716744913928,0.09605412353857944,0.0,0.36378143113642547
2.403755868544601,0.09366845421322616,0.0,0.3581230341030097
2.428794992175274,0.09260059643688694,0.0,0.35688348688613847
2.4538341158059467,0.09163333668150886,0.0,0.355523812314392
2.47887323943662,0.09129856900844903,0.0,0.3552627254880229
2.503912363067293,0.09109824922689434,0.0,0.3551223067150292
2.5289514866979657,0.09109041117956015,0.0,0.35511700147756275
2.5539906103286385,0.09096194371801483,0.0,0.35502549260483995
2.5790297339593113,0.09094070557089218,0.0,0.3550105493645954
2.6040688575899846,0.09066752071415086,0.0,0.3547643147067807
2.6291079812206575,0.09003184561249043,0.0,0.3540468690281367
2.6541471048513303,0.08980776833746694,0.0,0.35386187738121233
2.679186228482003,0.08933351547320803,0.0,0.3534048766760354
2.704225352112676,0.08925319799670307,0.0,0.3533455963127876
2.729264475743349,0.08886886872165817,0.0,0.353036013935712
2.754303599374022,0.08885674378110683,0.0,0.35302748508658244
2.779342723004695,0.08879860980654267,0.0,0.3529839369562202
2.804381846635368,0.08860894883649573,0.0,0.3528378071154891
2.8294209702660407,0.08804596428422191,0.0,0.35223185248836986
2.8544600938967135,0.08736874244629368,0.0,0.3504399033957989
2.879499217527387,0.08730191205659375,0.0,0.3503618819287234
2.9045383411580596,0.08700788841423546,0.0,0.3500578125937672
2.9295774647887325,0.08669758828885722,0.0,0.349748581515146
2.9546165884194053,0.08657038559989859,0.0,0.349640561343932
2.979655712050078,0.08636183174448651,0.0,0.3494342644701896
3.004694835680751,0.08626275309685882,0.0,0.34936607045242374
3.0297339593114243,0.08624863581454069,0.0,0.349356293600279
3.054773082942097,0.08623617178150404,0.0,0.3493471999047857
3.07981220657277,0.0861505586535278,0.0,0.3492686318095799
3.104851330203443,0.0861307466930734,0.0,0.34925122051550644
3.1298904538341157,0.08611444109318202,0.0,0.34923886558007966
3.154929577464789,0.08601616217386455,0.0,0.3491530534663458
3.179968701095462,0.08601217471231162,0.0,0.3491502542614725
3.2050078247261347,0.08034391954705511,0.0,0.3353445816929329
3.2300469483568075,0.08034018053031909,0.0,0.33534198937515874
3.2550860719874803,0.08029624545318881,0.0,0.3353050841078021
3.2801251956181536,0.08029179551644461,0.0,0.33529330214229686
3.3051643192488265,0.0802694119234886,0.0,0.3352748439267269
3.3302034428794993,0.08025249685645419,0.0,0.3352614634321973
3.355242566510172,0.08024877050706318,0.0,0.33525888107506063
3.380281690140845,0.08024654950391447,0.0,0.3352573497326224
3.4053208137715183,0.08024107438561727,0.0,0.33525300206011105
3.430359937402191,0.08023078731809213,0.0,0.3352440997717921
3.455399061032864,0.07949219281190201,0.0,0.3324329228055873
3.480438184663537,0.07810813708119366,0.0,0.3278854241134708
3.5054773082942097,0.07807400078448823,0.0,0.32785843180240937
3.5305164319248825,0.0772694912150402,0.0,0.325788752958002
3.555555555555556,0.07653606632103428,0.0,0.32427289974702084
3.5805946791862286,0.07629120478395635,0.0,0.3238377164048093
3.6056338028169015,0.07623417547738226,0.0,0.3237915027847918
3.6306729264475743,0.07618470514172081,0.0,0.3237522586242413
3.655712050078247,0.07542212099908009,0.0,0.3225323255159039
3.6807511737089205,0.07537815779112496,0.0,0.3224977126545273
3.7057902973395933,0.07536172903911507,0.0,0.32248535108587373
3.730829420970266,0.07534886952995755,0.0,0.32247571318472074
3.755868544600939,0.075347201522224,0.0,0.3224743564055978
3.780907668231612,0.07533230704043095,0.0,0.3224632972071504
3.8059467918622847,0.07532858438375321,0.0,0.3224605203763841
3.830985915492958,0.07528152559989747,0.0,0.3224167427764263
3.856025039123631,0.07522167716999473,0.0,0.3223677276823958
3.8810641627543037,0.07520920734683245,0.0,0.32235844371752176
3.9061032863849765,0.07515175807091326,0.0,0.32231396321072414
3.9311424100156493,0.07510417775648488,0.0,0.32227696815625184
3.9561815336463226,0.07506022721832935,0.0,0.32224374445179993
3.9812206572769955,0.07501658814859931,0.0,0.32221181247280073
4.006259780907668,0.0750080790192091,0.0,0.3222057700749995
4.031298904538342,0.07499869264811763,0.0,0.3221990973445788
4.056338028169014,0.07499455038861097,0.0,0.32219615947654623
4.081377151799687,0.07499426006737926,0.0,0.3221956565946468
4.10641627543036,0.0746665483706245,0.0,0.3218522552967833
4.131455399061033,0.0746663351410573,0.0,0.32185210596464536
4.156494522691706,0.0746526961158059,0.0,0.32184236010477135
4.181533646322379,0.07464335782821827,0.0,0.32183465402084466
4.206572769953052,0.07447209327274781,0.0,0.3216127353176036
4.231611893583724,0.07447007437795794,0.0,0.3216113164611455
4.256651017214398,0.07446789498744523,0.0,0.3216097903090213
4.281690140845071,0.0744664306726775,0.0,0.32160876396785965
4.306729264475743,0.07446564837814354,0.0,0.32160821666056233
4.331768388106417,0.07446549878115177,0.0,0.3216081120115144
4.356807511737089,0.07446538579507353,0.0,0.32160803298058066
4.381846635367762,0.07446524449303012,0.0,0.3216075068477357
4.406885758998435,0.0744650252615244,0.0,0.32160668969701356
4.431924882629108,0.074393143447086,0.0,0.32154039298656467
4.456964006259781,0.07436488461444028,0.0,0.3215152195135244
4.482003129890454,0.0743647772325386,0.0,0.32151507297461346
4.507042253521127,0.07436176968894008,0.0,0.3215128761702881
4.532081377151799,0.07436151667312649,0.0,0.3215126985089027
4.557120500782473,0.07436124394165479,0.0,0.3215123917092611
4.582159624413146,0.07436005308102091,0.0,0.32151145886189064
4.607198748043818,0.0743593191180424,0.0,0.3215108774062245
4.632237871674492,0.07435928306434736,0.0,0.3215107974014891
4.657276995305164,0.0743592648690155,0.0,0.3215107846610875
4.682316118935837,0.07393857975035935,0.0,0.3195678814148987
4.707355242566511,0.07393751849538813,0.0,0.3195670406878177
4.732394366197183,0.07393709326638115,0.0,0.3195666940254315
4.757433489827856,0.07393686007219719,0.0,0.3195665309428385
4.782472613458529,0.07393675069235016,0.0,0.3195664544592143
4.807511737089202,0.07393533458045347,0.0,0.31956546395349783
4.832550860719875,0.07381843683596612,0.0,0.3194245169909464
4.857589984350548,0.07381837123905621,0.0,0.3194243790354445
4.882629107981221,0.07378363769110395,0.0,0.31939955573606016
4.907668231611893,0.07378359878671586,0.0,0.31939952847951314
4.932707355242567,0.07378351565870148,0.0,0.31939947026429966
4.95774647887324,0.07378349795788766,0.0,0.31939945786997115
4.982785602503912,0.07378337958308279,0.0,0.31939907945393753
5.007824726134586,0.06922374247351172,0.0,0.3056016273599373
5.032863849765258,0.06922227174290001,0.0,0.30560058490749886
5.057902973395931,0.0692220261291963,0.0,0.30560001583596164
5.082942097026605,0.06922125569519225,0.0,0.3055993997393601
5.107981220657277,0.06922119267965529,0.0,0.30559935509610714
5.13302034428795,0.06922099350811618,0.0,0.30559921418255975
5.158059467918623,0.0692208918753724,0.0,0.30559903125218557
5.183098591549296,0.06922084256268705,0.0,0.3055989521772858
5.208137715179969,0.06922080312002074,0.0,0.3055988482162908
5.233176838810642,0.06922076102203904,0.0,0.3055987318444487
5.258215962441315,0.06922067688897028,0.0,0.30559859245715965
5.283255086071987,0.06922059054426943,0.0,0.305598438203446
5.308294209702661,0.06922054138427074,0.0,0.3055983514768061
5.333333333333333,0.06922048732045959,0.0,0.3055983009304457
5.358372456964006,0.0692204427756486,0.0,0.30559824720779616
5.38341158059468,0.06922043096219403,0.0,0.3055982388481402
5.408450704225352,0.06922036389518767,0.0,0.3055981913505688
5.433489827856025,0.06920968933229223,0.0,0.30559056251736666
5.458528951486698,0.06920964937586102,0.0,0.30559043753973725
5.483568075117371,0.06920959246034405,0.0,0.3055903444934689
5.508607198748044,0.06882195469020157,0.0,0.30517968858375105
5.533646322378717,0.06882187442508719,0.0,0.3051796301026057
5.55868544600939,0.0687824879754134,0.0,0.30514490261814153
5.583724569640062,0.06874788166460544,0.0,0.30511526976976905
5.608763693270736,0.0687395724599898,0.0,0.30510827773497673
5.633802816901409,0.06865819825359719,0.0,0.30504228104786674
5.658841940532081,0.06861109218897143,0.0,0.3050061497448555
5.683881064162755,0.06856831864690088,0.0,0.3049747563609959
5.708920187793427,0.06855559371400911,0.0,0.30496555549286736
5.7339593114241,0.06855217376641713,0.0,0.3049631015570611
5.758998435054774,0.06852436397881723,0.0,0.30493752123205675
5.784037558685446,0.06830015382265842,0.0,0.30475066882075763
5.809076682316119,0.0682842082819658,0.0,0.304738707502564
5.834115805946792,0.06828275710569034,0.0,0.3047376703291548
5.859154929577465,0.0682702336016871,0.0,0.30472842624828667
5.884194053208138,0.06826963547735652,0.0,0.3047279464883442
5.909233176838811,0.06826627697843518,0.0,0.3047255016442163
5.934272300469484,0.06826605979045916,0.0,0.30472504339959505
5.959311424100156,0.06826543662116924,0.0,0.304724487835912
5.98435054773083,0.06826539071593074,0.0,0.3047243620936365
6.009389671361502,0.06826425899849681,0.0,0.30472352154842197
6.034428794992175,0.06826421718111984,0.0,0.3047234768560966
6.059467918622849,0.06826419942705499,0.0,0.30472345338434825
6.084507042253521,0.06826409127442126,0.0,0.30472336462428085
6.109546165884194,0.06826356811108258,0.0,0.30472298452446267
6.134585289514867,0.06826221211384047,0.0,0.3047219676952657
6.15962441314554,0.06826216902367589,0.0,0.30472182462898156
6.184663536776213,0.06826200611982862,0.0,0.304721605748279
6.209702660406886,0.06826166713665012,0.0,0.30472129619824123
6.234741784037559,0.06826162057305359,0.0,0.30472124216464685
6.259780907668231,0.06826155265933906,0.0,0.3047211752595981
6.284820031298905,0.06826152675887483,0.0,0.30472115122508997
6.309859154929578,0.06826145962707478,0.0,0.30472095660471854
6.33489827856025,0.06826141840232404,0.0,0.30472092725052
6.359937402190924,0.06826126351237617,0.0,0.30472076078677396
6.384976525821596,0.06825718275532501,0.0,0.304717696220399
6.410015649452269,0.06824107525538964,0.0,0.3047058324472417
6.435054773082943,0.06823733454288676,0.0,0.3047030409298502
6.460093896713615,0.06823334910164923,0.0,0.30470014271074475
6.485133020344288,0.06823076116515472,0.0,0.30469826715308224
6.510172143974961,0.06822970841828055,0.0,0.30469751406280754
6.535211267605634,0.06822964932657251,0.0,0.3046974719869994
6.560250391236307,0.0682275887406,0.0,0.3046959966680305
6.58528951486698,0.0682274811597881,0.0,0.304695916668382
6.610328638497653,0.06822693597039611,0.0,0.3046955203453787
6.635367762128325,0.06822683441459758,0.0,0.30469544771475277
6.660406885758999,0.06822676544822054,0.0,0.3046953986339087
6.685446009389672,0.06822674385940099,0.0,0.304695383270142
6.710485133020344,0.0682266455567315,0.0,0.30469500334442357
6.735524256651018,0.06822657339147242,0.0,0.3046948126517358
6.76056338028169,0.0682265182369862,0.0,0.3046947195391244
6.785602503912363,0.068211057170294,0.0,0.3046832957976416
6.810641627543037,0.06821104833985187,0.0,0.30468326867816165
6.835680751173709,0.06821103041709999,0.0,0.30468321335701926
6.860719874804382,0.06821102850321711,0.0,0.304683210928049
6.885758998435055,0.06821102583278937,0.0,0.30468320902768475
6.910798122065728,0.06821102504803016,0.0,0.3046832084691909
6.9358372456964,0.06821102232431797,0.0,0.30468320653081177
6.960876369327074,0.06821101950660989,0.0,0.30468320452561315
6.985915492957747,0.06821101609260666,0.0,0.3046832020950133
7.010954616588419,0.06724417980831002,0.0,0.30354529130061736
7.035993740219093,0.06723670924468095,0.0,0.30353914939309345
7.061032863849765,0.06723502430847922,0.0,0.3035376737654893
7.086071987480438,0.06723382601073742,0.0,0.3035368099006125
7.111111111111112,0.06723347636498454,0.0,0.30353655815945324
7.136150234741784,0.06723244746428297,0.0,0.3035357519469235
7.161189358372457,0.06723093927465847,0.0,0.30353451919154917
7.18622848200313,0.06723088535841977,0.0,0.30353444090258314
7.211267605633803,0.06723031506105633,0.0,0.303534031477814
7.236306729264476,0.06722956854573946,0.0,0.30353349531902085
7.261345852895149,0.06722940956355263,0.0,0.3035332679230863
7.286384976525822,0.06722939064790874,0.0,0.30353325379493773
7.311424100156494,0.06722930451159267,0.0,0.30353317890237874
7.336463223787168,0.06722927127548761,0.0,0.30353309782172977
7.361502347417841,0.06722920367832551,0.0,0.30353304927577107
7.386541471048513,0.06722919135961687,0.0,0.30353303999584874
7.411580594679187,0.06722813116245276,0.0,0.30353227876569483
7.436619718309859,0.06722803108077571,0.0,0.3035322069565852
7.461658841940532,0.06722802409367588,0.0,0.3035322019551697
7.486697965571206,0.06722797196046827,0.0,0.3035321645640626
7.511737089201878,0.06722733066854866,0.0,0.30353170432129006
7.536776212832551,0.06722722533961804,0.0,0.3035316287551059
7.561815336463224,0.06722712818658161,0.0,0.30353149527047296
7.586854460093897,0.06722683074083238,0.0,0.3035311331889475
7.611893583724569,0.0672167357023384,0.0,0.3035236511745
7.636932707355243,0.06721294604023029,0.0,0.3035207579064564
7.661971830985916,0.06721291789591562,0.0,0.3035206538318938
7.687010954616588,0.06721289106302845,0.0,0.30352057408588057
7.712050078247262,0.0672120270483884,0.0,0.3035199144707347
7.737089201877934,0.06721202315979405,0.0,0.3035199116873063
7.762128325508607,0.0672120043075189,0.0,0.30351984264628756
7.787167449139281,0.06721198916647163,0.0,0.3035197840720641
7.812206572769953,0.06721196935150925,0.0,0.30351971257995836
7.837245696400626,0.06721196625579938,0.0,0.3035197103640358
7.862284820031299,0.06721165539574392,0.0,0.3035194875986028
7.887323943661972,0.06721147399626555,0.0,0.30351935763668925
7.912363067292645,0.0672114584683125,0.0,0.303519305148444
7.937402190923318,0.0672114561996725,0.0,0.30351930352455114
7.962441314553991,0.06721145465302379,0.0,0.303519302417582
7.987480438184663,0.06721143686991225,0.0,0.30351924104455763
8.012519561815337,0.06718403134148174,0.0,0.3034961941197868
8.03755868544601,0.06718396421422229,0.0,0.3034959315247997
8.062597809076683,0.06718394401256955,0.0,0.3034958543082642
8.087636932707355,0.06718393118391677,0.0,0.3034958170244227
8.112676056338028,0.06718392739918679,0.0,0.303495814314765
8.137715179968701,0.06718392651378959,0.0,0.30349581368088246
8.162754303599375,0.06718392377360513,0.0,0.30349581171909695
8.187793427230048,0.06718391972873718,0.0,0.3034958088230967
8.21283255086072,0.06718391701323778,0.0,0.3034958068784927
8.237871674491393,0.0671839166003206,0.0,0.3034958065829064
8.262910798122066,0.06718390620928705,0.0,0.3034957991411038
8.28794992175274,0.06718390374316138,0.0,0.30349579737528587
8.312989045383413,0.06718389058004119,0.0,0.303495782397024
8.338028169014084,0.06711401886745999,0.0,0.30343894118492953
8.363067292644757,0.06711401612168817,0.0,0.30343893921823006
8.38810641627543,0.0671139823658221,0.0,0.30343884419029854
8.413145539906104,0.06711397975522139,0.0,0.30343884232042717
8.438184663536777,0.06711340421564524,0.0,0.30343843009581506
8.463223787167449,0.06711340324008415,0.0,0.3034384293970938
8.488262910798122,0.06711339878534318,0.0,0.30343842620646666
8.513302034428795,0.06711296160297033,0.0,0.30343811252514236
8.538341158059469,0.06711296007198155,0.0,0.3034381114285651
8.563380281690142,0.06711295677004044,0.0,0.3034381090635107
8.588419405320813,0.06711295020309266,0.0,0.3034381043599814
8.613458528951487,0.06711294653456118,0.0,0.30343810173243685
8.63849765258216,0.06711293923409002,0.0,0.3034380773594588
8.663536776212833,0.06711293775779867,0.0,0.30343807630208286
8.688575899843507,0.06705518011570184,0.0,0.3033938796170568
8.713615023474178,0.06705517676721814,0.0,0.30339387185406785
8.738654147104851,0.06705517489820927,0.0,0.30339387051491434
8.763693270735525,0.06705517347975769,0.0,0.30339386949872565
8.788732394366198,0.06705517240772974,0.0,0.3033938687306251
8.81377151799687,0.06705517171053449,0.0,0.3033938682311137
8.838810641627543,0.06705517143682571,0.0,0.30339386803501406
8.863849765258216,0.06705516913205854,0.0,0.30339386638372595
8.88888888888889,0.06705516790183078,0.0,0.30339386550250214
8.913928012519563,0.06704658923258232,0.0,0.3033875005118068
8.938967136150234,0.06704507468111483,0.0,0.3033855534638125
8.964006259780907,0.06704503363209076,0.0,0.3033853886395042
8.98904538341158,0.067044964414787,0.0,0.30338533905589593
9.014084507042254,0.06704453085113936,0.0,0.3033847035568968
9.039123630672927,0.0670444876235559,0.0,0.3033845283136471
9.064162754303599,0.06704445571034824,0.0,0.30338439936320044
9.089201877934272,0.06704439454788834,0.0,0.3033841523241322
9.114241001564945,0.06704433858363991,0.0,0.30338393105684924
9.139280125195619,0.06704432049058169,0.0,0.3033838687254324
9.164319248826292,0.06704431493303115,0.0,0.30338386098362047
9.189358372456963,0.06704431203961358,0.0,0.30338385891040054
9.214397496087637,0.06704429803734936,0.0,0.30338380889035305
9.23943661971831,0.06704422425188872,0.0,0.30338352935578616
9.264475743348983,0.0670442175635096,0.0,0.3033835245633195
9.289514866979657,0.06704421608102497,0.0,0.3033835235012074
9.314553990610328,0.06704421431820796,0.0,0.30338352223809667
9.339593114241001,0.06704420410687113,0.0,0.3033835149215582
9.364632237871675,0.0670441994582751,0.0,0.3033835115907356
9.389671361502348,0.06704419384815931,0.0,0.303383507571021
9.414710485133021,0.0670441898500205,0.0,0.3033835047062994
9.439749608763693,0.06704416287616305,0.0,0.3033834104509293
9.464788732394366,0.0670441008889359,0.0,0.3033831637827921
9.48982785602504,0.06704409748032072,0.0,0.30338316134055193
9.514866979655713,0.06704379743255102,0.0,0.30338294610287986
9.539906103286386,0.06704379255959173,0.0,0.3033829426113839
9.564945226917057,0.0670437891646197,0.0,0.30338294017886824
9.58998435054773,0.06704377656065877,0.0,0.3033829311481426
9.615023474178404,0.06704377319725632,0.0,0.3033829287382871
9.640062597809077,0.06704377116573251,0.0,0.3033829272827384
9.66510172143975,0.06704377026699058,0.0,0.30338292663880984
9.690140845070422,0.06704376750763628,0.0,0.30338292466176053
9.715179968701095,0.06704376654880582,0.0,0.30338292397479555
9.740219092331769,0.06704376622574777,0.0,0.3033829237433434
9.765258215962442,0.06704374826471737,0.0,0.3033828573774644
9.790297339593115,0.06704370312104944,0.0,0.3033826754378008
9.815336463223787,0.06704370210398632,0.0,0.3033826747091002
9.84037558685446,0.06704369759598879,0.0,0.30338265864260006
9.865414710485133,0.06704369704452763,0.0,0.3033826582475122
9.890453834115807,0.0670436960908189,0.0,0.3033826575641948
9.91549295774648,0.06704361050120741,0.0,0.30338230772436736
9.940532081377151,0.06704355854821008,0.0,0.30338209958995577
9.965571205007825,0.06704132276727437,0.0,0.3033803959126651
9.990610328638498,0.06704123736670022,0.0,0.30338032014863364
10.015649452269171,0.06704095566612381,0.0,0.30337999174231656
10.040688575899845,0.0670409133320743,0.0,0.3033798526224552
10.065727699530516,0.0670408862189867,0.0,0.30337976108302483
10.09076682316119,0.06704088563398886,0.0,0.3033797606639288
10.115805946791863,0.06704084294111066,0.0,0.3033795854948495
10.140845070422536,0.06704084263856379,0.0,0.3033795852780865
10.16588419405321,0.06704084240118216,0.0,0.30337958510802554
10.19092331768388,0.06704084219434038,0.0,0.3033795849598342
10.215962441314554,0.06704084208272194,0.0,0.3033795848798695
10.241001564945227,0.06704084189948863,0.0,0.30337958474860843
10.2660406885759,0.0670408308508656,0.0,0.3033795474987619
10.291079812206574,0.06704082133109403,0.0,0.3033795152650576
10.316118935837245,0.06704079561634535,0.0,0.30337942783774274
10.341158059467919,0.06704078092087778,0.0,0.3033793780390177
10.366197183098592,0.0670407806804518,0.0,0.30337937786676294
10.391236306729265,0.06704078046330399,0.0,0.3033793777111792
10.416275430359939,0.06704078013647842,0.0,0.30337937747703814
10.44131455399061,0.06704075024261003,0.0,0.3033793560622829
10.466353677621283,0.06704071251619052,0.0,0.30337920795560896
10.491392801251957,0.06704068997966932,0.0,0.3033791281343455
10.51643192488263,0.06704047285637743,0.0,0.30337891457914873
10.541471048513301,0.06704046604593135,0.0,0.303378891399877
10.566510172143975,0.06704045896804953,0.0,0.30337886827051563
10.591549295774648,0.06704043053626603,0.0,0.3033787565798546
10.616588419405321,0.06704041447018866,0.0,0.30337869298402975
10.641627543035995,0.06704037236310956,0.0,0.3033785281804159
10.666666666666666,0.0670403474536046,0.0,0.30337842683872274
10.69170579029734,0.06704034725745739,0.0,0.3033784266981842
10.716744913928013,0.06704034265127919,0.0,0.3033784082053361
10.741784037558686,0.06704034196978202,0.0,0.3033784076589239
10.76682316118936,0.06704033930188374,0.0,0.303378401707885
10.79186228482003,0.06704033608523596,0.0,0.3033783994031727
10.816901408450704,0.06704033578896704,0.0,0.30337839919090787
10.841940532081377,0.06704033567440092,0.0,0.3033783991088294
10.86697965571205,0.06704033534974929,0.0,0.30337839887623175
10.892018779342724,0.0670403342997779,0.0,0.30337839812393447
10.917057902973395,0.06704033205305106,0.0,0.3033783965141788
10.942097026604069,0.06704033142461623,0.0,0.30337839606391875
10.967136150234742,0.06704033047598229,0.0,0.30337839538423517
10.992175273865415,0.06704032920929735,0.0,0.30337839447670945
11.017214397496089,0.06704012108202839,0.0,0.303378245273454
11.04225352112676,0.06704011647985626,0.0,0.303378232322121
11.067292644757433,0.06704009940300605,0.0,0.3033781766860615
11.092331768388107,0.0670400881004355,0.0,0.30337813964079496
11.11737089201878,0.0670400726554853,0.0,0.30337809933539667
11.142410015649453,0.06704006936085091,0.0,0.30337809697438545
11.167449139280125,0.06704006763970179,0.0,0.30337809574122027
11.192488262910798,0.06704006212810706,0.0,0.3033780917923016
11.217527386541471,0.06704005820501448,0.0,0.30337808898151103
11.242566510172145,0.06704005630097354,0.0,0.3033780876173474
11.267605633802818,0.06704005256850365,0.0,0.3033780849431531
11.29264475743349,0.06703973114224837,0.0,0.30337783130369234
11.317683881064163,0.06703970510391363,0.0,0.3033777524291536
11.342723004694836,0.067039693815414,0.0,0.30337772388737255
11.36776212832551,0.06703968992531442,0.0,0.3033777187705002
11.392801251956183,0.0670396868286475,0.0,0.3033777165518625
11.417840375586854,0.06703967524523695,0.0,0.30337769835955
11.442879499217527,0.06703967274344211,0.0,0.30337769656713265
11.4679186228482,0.06703967035250653,0.0,0.30337769485414484
11.492957746478874,0.06703966915169424,0.0,0.3033776939938487
11.517996870109547,0.06703954359447746,0.0,0.30337760399739666
11.543035993740219,0.06703954278446062,0.0,0.3033776034170612
11.568075117370892,0.06703954244871421,0.0,0.3033776031765166
11.593114241001565,0.06703954054795247,0.0,0.3033776008276789
11.618153364632239,0.06703953223436214,0.0,0.3033775741953269
11.643192488262912,0.06703952893015724,0.0,0.30337756380122805
11.668231611893583,0.06703087016395949,0.0,0.3033711309510847
11.693270735524257,0.06703086474487964,0.0,0.3033711129148071
11.71830985915493,0.06703086450246633,0.0,0.30337111274113526
11.743348982785603,0.0670308643183499,0.0,0.303371112609219
11.768388106416277,0.06703086390315019,0.0,0.30337111231174446
11.793427230046948,0.0670308633135981,0.0,0.30337111067079736
11.818466353677621,0.06703085980726645,0.0,0.3033710995990565
11.843505477308295,0.06703085966678501,0.0,0.30337109949840424
11.868544600938968,0.06703085875125135,0.0,0.30337109697599746
11.893583724569641,0.06703085328272684,0.0,0.3033710785675463
11.918622848200313,0.06703083378907135,0.0,0.30337105560040717
11.943661971830986,0.0670308319472909,0.0,0.3033710501527569
11.96870109546166,0.06703083130934637,0.0,0.3033710496957044
11.993740219092333,0.06703082919514694,0.0,0.30337104818081084
12.018779342723004,0.06702438747718963,0.0,0.3033663017166962
12.043818466353677,0.06702438644824185,0.0,0.30336630097940376
12.06885758998435,0.06702438478428027,0.0,0.30336629978711094
12.093896713615024,0.06702438437143682,0.0,0.3033662992715752
12.118935837245697,0.06702438358272865,0.0,0.30336629870645754
12.143974960876369,0.06702437921417098,0.0,0.3033662955763413
12.169014084507042,0.06702436852953272,0.0,0.30336628791965087
12.194053208137715,0.06702436176333866,0.0,0.30336628307166896
12.219092331768389,0.06702434888666012,0.0,0.3033662738404781
12.244131455399062,0.06702434590014791,0.0,0.30336627170065217
12.269170579029733,0.06702434492719091,0.0,0.3033662710035339
12.294209702660407,0.06702433891766338,0.0,0.3033662666977406
12.31924882629108,0.06702433388653212,0.0,0.3033662630929888
12.344287949921753,0.06702410120890863,0.0,0.3033660922439374
12.369327073552427,0.06702409656038198,0.0,0.303366088913358
12.394366197183098,0.0670240921980988,0.0,0.30336608578788044
12.419405320813771,0.06702409040807047,0.0,0.3033660845053719
12.444444444444445,0.06702408834215823,0.0,0.30336608302520146
12.469483568075118,0.06702408571098264,0.0,0.30336608114005004
12.494522691705791,0.06702408136584759,0.0,0.30336607802689014
12.519561815336463,0.06702395214994836,0.0,0.3033659854257544
12.544600938967136,0.06702394613800688,0.0,0.30336598111840346
12.56964006259781,0.06702392734851392,0.0,0.30336596765651247
12.594679186228483,0.06702392683732268,0.0,0.30336596729026855
12.619718309859156,0.0670239266140103,0.0,0.3033659671302767
12.644757433489827,0.06702392653667844,0.0,0.303365967074873
12.6697965571205,0.06702392642236944,0.0,0.30336596699297685
12.694835680751174,0.06702392622678491,0.0,0.3033659668528552
12.719874804381847,0.06702392617786855,0.0,0.3033659668178094
12.74491392801252,0.06702392613178332,0.0,0.30336596678479266
12.769953051643192,0.06702392602984775,0.0,0.3033659667117621
12.794992175273865,0.06702392598314769,0.0,0.303365966678304
12.820031298904539,0.06702392591241248,0.0,0.30336596662762716
12.845070422535212,0.06702392581741362,0.0,0.3033659665595662
12.870109546165885,0.06702392575067104,0.0,0.3033659665117495
12.895148669796557,0.06702392565181786,0.0,0.30336596644092684
12.92018779342723,0.06702392562690085,0.0,0.3033659664230751
12.945226917057903,0.06702392516044409,0.0,0.30336596608889654
12.970266040688577,0.06702392506634065,0.0,0.3033659660214767
12.99530516431925,0.06702392506294483,0.0,0.30336596601904386
13.020344287949921,0.06702382915810887,0.0,0.3033658972971452
13.045383411580595,0.06702382900656259,0.0,0.3033658971885699
13.070422535211268,0.06702382893079815,0.0,0.30336589713428935
13.095461658841941,0.06702382881538818,0.0,0.303365897051605
13.120500782472615,0.06702382871555476,0.0,0.3033658969800799
13.145539906103286,0.06702382869896077,0.0,0.30336589696819116
13.17057902973396,0.06702382859979615,0.0,0.30336589689714455
13.195618153364633,0.06702382330473318,0.0,0.3033658931029489
13.220657276995306,0.06702382304175192,0.0,0.30336589291452465
13.24569640062598,0.06702381750160069,0.0,0.3033658889428494
13.27073552425665,0.0670238173553855,0.0,0.3033658888380934
13.295774647887324,0.06702380810758443,0.0,0.3033658822115167
13.320813771517997,0.0670238080278321,0.0,0.30336588215437893
13.34585289514867,0.06702380800057064,0.0,0.3033658821348474
13.370892018779344,0.0670238078390332,0.0,0.3033658820191154
13.395931142410015,0.06702380772951265,0.0,0.30336588194064934
13.420970266040689,0.0670238076550453,0.0,0.30336588188729763
13.446009389671362,0.0670238074962738,0.0,0.3033658817735503
13.471048513302035,0.06702380738186832,0.0,0.303365881691585
13.496087636932709,0.06702380735679676,0.0,0.3033658816736225
13.52112676056338,0.06702363940317946,0.0,0.30336576133932247
13.546165884194053,0.06702363935253575,0.0,0.3033657613030396
13.571205007824727,0.0670236392231955,0.0,0.3033657612103739
13.5962441314554,0.06702363898975724,0.0,0.3033657610431289
13.621283255086073,0.06702363702314558,0.0,0.3033657596339594
13.646322378716745,0.06702363676002167,0.0,0.30336575944543676
13.671361502347418,0.0670236363309349,0.0,0.30336575913801767
13.696400625978091,0.0670236356057906,0.0,0.3033657586184895
13.721439749608765,0.06702363493528722,0.0,0.30336575813810834
13.746478873239436,0.06702363441819827,0.0,0.3033657577676401
13.77151799687011,0.06702363360333914,0.0,0.3033657571838348
13.796557120500783,0.06702363257159206,0.0,0.3033657564446421
13.821596244131456,0.06702363199473944,0.0,0.30336575603135896
13.84663536776213,0.06702363184532607,0.0,0.30336575592431236
13.8716744913928,0.06702363015037371,0.0,0.30336575470996907
13.896713615023474,0.06702362987805684,0.0,0.3033657545148686
13.921752738654147,0.06702362935215926,0.0,0.30336575413809536
13.94679186228482,0.06702362803669605,0.0,0.30336575319542236
13.971830985915494,0.06702362508924821,0.0,0.3033657510825615
13.996870109546165,0.06702362341133584,0.0,0.30336574988043036
14.021909233176839,0.0670236172321147,0.0,0.3033657454534783
14.046948356807512,0.06702361573318939,0.0,0.3033657443795851
14.071987480438185,0.06702361515903021,0.0,0.3033657439682344
14.097026604068859,0.06702361467233323,0.0,0.30336574361954477
14.12206572769953,0.06702361361810437,0.0,0.30336574286425216
14.147104851330203,0.06702361350859778,0.0,0.30336574278579725
14.172143974960877,0.06702361131880821,0.0,0.3033657412169456
14.19718309859155,0.06702361035221205,0.0,0.3033657405244389
14.222222222222223,0.06702360969640679,0.0,0.3033657400545949
14.247261345852895,0.06702360206069465,0.0,0.30336571911873544
14.272300469483568,0.06702357736433018,0.0,0.303365643857901
14.297339593114241,0.06702356101010891,0.0,0.3033655920938612
14.322378716744915,0.0670235499171613,0.0,0.30336555616915234
14.347417840375588,0.06702354165452763,0.0,0.3033655298583476
14.37245696400626,0.06702353263992523,0.0,0.3033654994283655
14.397496087636933,0.06702352023850157,0.0,0.3033654593667497
14.422535211267606,0.0670235147856453,0.0,0.303365441233529
14.44757433489828,0.06702351047278403,0.0,0.3033654271905521
14.472613458528953,0.06702350496851853,0.0,0.3033654085764067
14.497652582159624,0.06702350244241403,0.0,0.30336540068468376
14.522691705790297,0.06702349970675608,0.0,0.3033653924700744
14.54773082942097,0.06702349613735777,0.0,0.3033653811033321
14.572769953051644,0.06702349430502501,0.0,0.30336537505248207
14.597809076682317,0.06702349410163543,0.0,0.3033653749067677
14.622848200312989,0.06702349398458238,0.0,0.30336537482290693
14.647887323943662,0.06702349379798661,0.0,0.30336537468922403
14.672926447574335,0.06702349361743852,0.0,0.30336537455987506
14.697965571205009,0.06702349324186753,0.0,0.3033653742908045
14.723004694835682,0.0670234923240207,0.0,0.30336537213882875
14.748043818466353,0.06702348611396682,0.0,0.30336535112826063
14.773082942097027,0.06702347580588927,0.0,0.3033653403578632
14.7981220657277,0.06702347252401097,0.0,0.30336533800520105
14.823161189358373,0.06702347244538587,0.0,0.30336533794887144
14.848200312989047,0.06702347234708943,0.0,0.3033653378784488
14.873239436619718,0.06702346995643259,0.0,0.3033653297777115
14.898278560250391,0.06702346781500391,0.0,0.3033653230361578
14.923317683881065,0.06702346671769903,0.0,0.3033653193976717
14.948356807511738,0.06702346616101983,0.0,0.30336531758409424
14.973395931142411,0.06702346540725637,0.0,0.30336531560853014
14.998435054773083,0.06702346353166622,0.0,0.3033653091963875
15.023474178403756,0.06699728049572017,0.0,0.30334629639080246
15.04851330203443,0.06699727737762762,0.0,0.30334629415526293
15.073552425665103,0.06699726961173105,0.0,0.3033462885871425
15.098591549295776,0.066997260110281,0.0,0.3033462817747432
15.123630672926447,0.06699726007032344,0.0,0.30334628174611133
15.14866979655712,0.06699725989902584,0.0,0.3033462816233696
15.173708920187794,0.06699725980847374,0.0,0.3033462815584842
15.198748043818467,0.0669972597989465,0.0,0.30334628155165755
15.223787167449139,0.06699725896186765,0.0,0.3033462809515034
15.248826291079812,0.06699724247052465,0.0,0.30334626912753737
15.273865414710485,0.06699722858657331,0.0,0.30334625917318736
15.298904538341159,0.06699722835937845,0.0,0.30334625901039114
15.323943661971832,0.06699722820857844,0.0,0.303346258902335
15.348982785602503,0.06699721027478578,0.0,0.3033462460409482
15.374021909233177,0.0669972100661551,0.0,0.3033462458914542
15.39906103286385,0.06699720931180127,0.0,0.3033462453509266
15.424100156494523,0.0669972090170744,0.0,0.30334624513974084
15.449139280125197,0.06699720857414285,0.0,0.3033462448223592
15.474178403755868,0.06699720823488756,0.0,0.3033462445792662
15.499217527386541,0.06699720754680298,0.0,0.30334624408622113
15.524256651017215,0.06699720733874343,0.0,0.30334624393713744
15.549295774647888,0.06699720729208136,0.0,0.3033462439037019
15.574334898278561,0.06699720727325735,0.0,0.3033462438902137
15.599374021909233,0.06699720726159426,0.0,0.30334624388185655
15.624413145539906,0.0669972071958215,0.0,0.3033462438347267
15.64945226917058,0.066997206983599,0.0,0.303346243682661
15.674491392801253,0.06699720190487887,0.0,0.3033462400403586
15.699530516431926,0.06699720190060689,0.0,0.30334624003729754
15.724569640062597,0.06699720188546941,0.0,0.30334624002645083
15.74960876369327,0.06699720187293655,0.0,0.3033462400174705
15.774647887323944,0.06699720174601781,0.0,0.30334623992652715
15.799687010954617,0.06699720172901745,0.0,0.30334623991434573
15.82472613458529,0.06699720171638135,0.0,0.30334623990529136
15.849765258215962,0.06699720170594652,0.0,0.30334623989781434
15.874804381846635,0.06699719896418112,0.0,0.30334623115292997
15.899843505477309,0.06699719151121179,0.0,0.3033462055357408
15.924882629107982,0.06699718375472036,0.0,0.30334617911246964
15.949921752738655,0.06699717741218665,0.0,0.3033461574467624
15.974960876369327,0.06699717473557877,0.0,0.30334614832713064
16.0,0.06699717033285695,0.0,0.3033461401702547


==> data/bound/feval_normalizedScipySolver.csv <==
feval,mean,std_lower,std_upper
0.0,1.0,1.0,1.0
0.025039123630672927,0.5513657355069395,0.11191434538145162,0.9908171256324273
0.050078247261345854,0.43252476646460397,5.443586109713196e-17,0.8691247976126084
0.07511737089201878,0.35590408189785183,1.6772298786967595e-21,0.7856263079551487
0.10015649452269171,0.30334125796362527,1.6772298786967595e-21,0.7132740584005596
0.12519561815336464,0.2740873673893865,1.6772298786967595e-21,0.6773681798384515
0.15023474178403756,0.23522473207600814,1.6772298786967595e-21,0.6202154126267296
0.1752738654147105,0.21753200200803982,1.6772298786967595e-21,0.5876849140459234
0.20031298904538342,0.20458395340022298,1.6772298786967595e-21,0.5653909856961971
0.22535211267605634,0.18788820223429523,1.6772298786967595e-21,0.535431953052471
0.25039123630672927,0.1753562204214092,9.408533067351261e-37,0.5148181150941271
0.27543035993740217,0.17337701005128034,9.408533067351261e-37,0.511477577586628
0.3004694835680751,0.1683460716049735,9.408533067351261e-37,0.5061891793639963
0.3255086071987481,0.16262379860637807,9.408533067351261e-37,0.49890301488405997
0.350547730829421,0.13978255925633862,9.408533067351261e-37,0.4540922734726168
0.3755868544600939,0.1355423506748806,9.408533067351261e-37,0.4471027520794739
0.40062597809076683,0.13238603898016407,9.408533067351261e-37,0.44447651072624994
0.4256651017214398,0.1319888361202588,9.408533067351261e-37,0.44415866211535554
0.4507042253521127,0.13113125266310088,9.408533067351261e-37,0.44338168326970995
0.4757433489827856,0.128551113013874,9.408533067351261e-37,0.44009142322939004
0.5007824726134585,0.08586135189703775,0.0,0.3441184971453728
0.5258215962441315,0.08566600601412123,0.0,0.3438759347299052
0.5508607198748043,0.08329573520312311,0.0,0.3394616459149963
0.5758998435054773,0.0830682075208672,0.0,0.33919873873030865
0.6009389671361502,0.08263974119753137,0.0,0.33884509092592946
0.6259780907668232,0.0823932029969768,0.0,0.33860559155716907
0.6510172143974962,0.08168002479498032,0.0,0.3373058215200077
0.676056338028169,0.07196252487662233,0.0,0.30811067628567507
0.701095461658842,0.0717048288300635,0.0,0.3078008459093797
0.7261345852895149,0.07168163471678038,0.0,0.3077329428752349
0.7511737089201878,0.07139240042799647,0.0,0.3072819792883153
0.7762128325508607,0.07114619336021605,0.0,0.30698480019519525
0.8012519561815337,0.07112197361251676,0.0,0.3069318965869191
0.8262910798122066,0.06998826510907187,0.0,0.30569351027052216
0.8513302034428796,0.06210353195625199,0.0,0.2890056238927019
0.8763693270735524,0.06210267752945228,0.0,0.2890046873084508
0.9014084507042254,0.06209231596329694,0.0,0.2889721589859739
0.9264475743348983,0.06200710177133178,0.0,0.28876415460871313
0.9514866979655712,0.05874688085961799,0.0,0.2760883345645207
0.9765258215962441,0.05832098295288971,0.0,0.2749739196074882
1.001564945226917,0.0567050908386035,0.0,0.27190823187824803
1.02660406885759,0.05643584266916453,0.0,0.27159366147304936
1.051643192488263,0.056174154618247193,0.0,0.27130426144807096
1.0766823161189358,0.056005920957534504,0.0,0.27116693176158185
1.1017214397496087,0.05590687980056567,0.0,0.27092327703435
1.1267605633802817,0.055897053647665076,0.0,0.27088756842364226
1.1517996870109546,0.05589705363395367,0.0,0.2708875684134958
1.1768388106416277,0.05585611974477208,0.0,0.2707629306494319
1.2018779342723005,0.055833642263071144,0.0,0.2706820263534555
1.2269170579029733,0.05583364225663626,0.0,0.2706820263486929
1.2519561815336464,0.05580154665460749,0.0,0.2706024769484008
1.2769953051643192,0.055801546649864496,0.0,0.27060247694488987
1.3020344287949923,0.05576847065664642,0.0,0.2704845525180357
1.3270735524256652,0.05574019710101996,0.0,0.27040635092532816
1.352112676056338,0.05574019709936329,0.0,0.27040635092410165
1.377151799687011,0.05571380696299369,0.0,0.2703132192784893
1.402190923317684,0.055688283620143456,0.0,0.27024144058555705
1.4272300469483568,0.05568828361998368,0.0,0.27024144058543875
1.4522691705790298,0.055668323203953804,0.0,0.27017161007213414
1.4773082942097027,0.05565645306279826,0.0,0.27016250347423765
1.5023474178403755,0.05564079161408688,0.0,0.2701079149048403
1.5273865414710486,0.05564016353061566,0.0,0.27010572941302896
1.5524256651017214,0.05562586512999519,0.0,0.27009490070000813
1.5774647887323945,0.05558503023214112,0.0,0.2699534251660985
1.6025039123630673,0.05557198462646647,0.0,0.26990848337211304
1.6275430359937402,0.05557198462646644,0.0,0.26990848337211304
1.6525821596244132,0.05553735386508699,0.0,0.2697897824105811
1.677621283255086,0.05553735386508698,0.0,0.26978978241058105
1.7026604068857591,0.055514611353644924,0.0,0.26972915980310647
1.727699530516432,0.0554681281301645,0.0,0.2695717626302258
1.7527386541471048,0.05546812813016449,0.0,0.2695717626302258
1.777777777777778,0.05544962777237287,0.0,0.26952665431414885
1.8028169014084507,0.05540624703889685,0.0,0.2693815648928003
1.8278560250391236,0.05540624703889685,0.0,0.2693815648928003
1.8528951486697967,0.05539475429052942,0.0,0.2693468547352144
1.8779342723004695,0.055394754290529404,0.0,0.2693468547352144
1.9029733959311423,0.05536039706492791,0.0,0.26923317701507604
1.9280125195618154,0.055342539143018614,0.0,0.26917511768138763
1.9530516431924883,0.055342539143018614,0.0,0.26917511768138763
1.9780907668231613,0.05532375765936345,0.0,0.26911358322487094
2.003129890453834,0.05527216663002129,0.0,0.2689461727262678
2.028169014084507,0.05527216663002129,0.0,0.2689461727262678
2.05320813771518,0.05525777737028474,0.0,0.2688997477405924
2.078247261345853,0.0552576012234595,0.0,0.26889961713408334
2.103286384976526,0.055220377837527784,0.0,0.26878022732561924
2.128325508607199,0.0552028420017281,0.0,0.2687243364288067
2.1533646322378717,0.0552028420017281,0.0,0.2687243364288067
2.1784037558685445,0.05517367516564053,0.0,0.26863200317917324
2.2034428794992174,0.05513586337234773,0.0,0.2685130702596919
2.2284820031298906,0.05513586337234773,0.0,0.2685130702596919
2.2535211267605635,0.05512416907465656,0.0,0.26847650602926865
2.2785602503912363,0.05512416907465656,0.0,0.26847650602926865
2.303599374021909,0.05505817804170694,0.0,0.26827203649733716
2.328638497652582,0.055051694868058755,0.0,0.26825212497348533
2.3536776212832553,0.055051694868058755,0.0,0.26825212497348533
2.378716744913928,0.05501304968950779,0.0,0.26813406544655116
2.403755868544601,0.05500000500842444,0.0,0.2680944649538557
2.428794992175274,0.05500000500842444,0.0,0.2680944649538557
2.4538341158059467,0.05495109750124825,0.0,0.2679471130531349
2.47887323943662,0.05495109748122307,0.0,0.26794711303827606
2.503912363067293,0.05493727375112151,0.0,0.2679057855263306
2.5289514866979657,0.05490667955146419,0.0,0.2678148252783602
2.5539906103286385,0.05490667954951293,0.0,0.2678148252769122
2.5790297339593113,0.054881423374448714,0.0,0.26774025948973407
2.6040688575899846,0.05486124318053361,0.0,0.26768102069003
2.6291079812206575,0.05486124317942022,0.0,0.2676810206892037
2.6541471048513303,0.05482789115241654,0.0,0.2675837800972417
2.679186228482003,0.05482789115241654,0.0,0.2675837800972417
2.704225352112676,0.05481629278071261,0.0,0.2675501580982679
2.729264475743349,0.054746786581006936,0.0,0.2673507696456821
2.754303599374022,0.054746786581006936,0.0,0.2673507696456821
2.779342723004695,0.054738721794303384,0.0,0.267327867878152
2.804381846635368,0.054689598773383544,0.0,0.2671894205078643
2.8294209702660407,0.054689598773383544,0.0,0.2671894205078643
2.8544600938967135,0.054676012826444194,0.0,0.26715144829442855
2.879499217527387,0.054676012826444194,0.0,0.26715144829442855
2.9045383411580596,0.05462547169760247,0.0,0.26701139922741207
2.9295774647887325,0.05461321681251648,0.0,0.26697772887999016
2.9546165884194053,0.05461321681251648,0.0,0.26697772887999016
2.979655712050078,0.05457157986900015,0.0,0.26686417122248063
3.004694835680751,0.054551836274322946,0.0,0.2668107778824086
3.0297339593114243,0.054551836274322946,0.0,0.2668107778824086
3.054773082942097,0.05452383020725751,0.0,0.2667355413102819
3.07981220657277,0.05452383020725751,0.0,0.2667355413102819
3.104851330203443,0.05450353804298178,0.0,0.2666813952430341
3.1298904538341157,0.0544550671467531,0.0,0.2665533101964525
3.154929577464789,0.05445506714675299,0.0,0.26655331019645245
3.179968701095462,0.054440458461124476,0.0,0.266515052634059
3.2050078247261347,0.05440166386730455,0.0,0.2664142351768357
3.2300469483568075,0.05440166386730455,0.0,0.2664142351768357
3.2550860719874803,0.05438258452751658,0.0,0.2663650680040087
3.2801251956181536,0.05434646979260819,0.0,0.26627275104237874
3.3051643192488265,0.05434646979260819,0.0,0.26627275104237874
3.3302034428794993,0.05433075815319471,0.0,0.2662328953486753
3.355242566510172,0.05433075815319471,0.0,0.2662328953486753
3.380281690140845,0.054298205373320696,0.0,0.2661509107137223
3.4053208137715183,0.054279803312402966,0.0,0.26610491831860245
3.430359937402191,0.054279803312402966,0.0,0.26610491831860245
3.455399061032864,0.05422498967494235,0.0,0.265969436130238
3.480438184663537,0.054211493496514856,0.0,0.26593642577932664
3.5054773082942097,0.054211493496514856,0.0,0.26593642577932664
3.5305164319248825,0.05417244518857085,0.0,0.2658416924098181
3.555555555555556,0.05417244518857085,0.0,0.2658416924098181
3.5805946791862286,0.05415172018889751,0.0,0.2657918805757887
3.6056338028169015,0.05411143524867285,0.0,0.26569598655166504
3.6306729264475743,0.05411143524867285,0.0,0.26569598655166504
3.655712050078247,0.054098469410984736,0.0,0.2656653839827948
3.6807511737089205,0.05405352609982818,0.0,0.2655602920422843
3.7057902973395933,0.05405352609982818,0.0,0.2655602920422843
3.730829420970266,0.054043436201409986,0.0,0.2655369089248116
3.755868544600939,0.054043436201409986,0.0,0.2655369089248116
3.780907668231612,0.05401386279374942,0.0,0.2654688177115183
3.8059467918622847,0.053995053744725775,0.0,0.2654258558519527
3.830985915492958,0.053995053744725775,0.0,0.2654258558519527
3.856025039123631,0.05396625150653139,0.0,0.2653605885882339
3.8810641627543037,0.05394800888676956,0.0,0.26531957555669133
3.9061032863849765,0.05394800888676956,0.0,0.26531957555669133
3.9311424100156493,0.0539138102162079,0.0,0.2652433709414427
3.9561815336463226,0.0539138102162079,0.0,0.2652433709414427
3.9812206572769955,0.05387961718409283,0.0,0.26516806704308654
4.006259780907668,0.05386608087675609,0.0,0.2651385012932436
4.031298904538342,0.05386608087675609,0.0,0.2651385012932436
4.056338028169014,0.053800380781309366,0.0,0.2649969796874354
4.081377151799687,0.05379240833412335,0.0,0.2649800300228488
4.10641627543036,0.05379240833412335,0.0,0.2649800300228488
4.131455399061033,0.0537590768608885,0.0,0.2649096902937372
4.156494522691706,0.0537590768608885,0.0,0.2649096902937372
4.181533646322379,0.0537449094415633,0.0,0.2648800488536129
4.206572769953052,0.053702096766670857,0.0,0.26479140426264886
4.231611893583724,0.053702096766670857,0.0,0.26479140426264886
4.256651017214398,0.05368202687123551,0.0,0.2647503299998375
4.281690140845071,0.05366733030351616,0.0,0.2647204473500103
4.306729264475743,0.05366733030351616,0.0,0.2647204473500103
4.331768388106417,0.053605308875174215,0.0,0.2645961533186731
4.356807511737089,0.053605308875174215,0.0,0.2645961533186731
4.381846635367762,0.0535944196106469,0.0,0.26457463360631794
4.406885758998435,0.05356641567379421,0.0,0.2645197070792127
4.431924882629108,0.05356641567379421,0.0,0.2645197070792127
4.456964006259781,0.05355277956007504,0.0,0.26449317818952933
4.482003129890454,0.05350644664868926,0.0,0.26440409936119696
4.507042253521127,0.05350644664868926,0.0,0.26440409936119696
4.532081377151799,0.05349281766270707,0.0,0.264378208757043
4.557120500782473,0.05349281766270707,0.0,0.264378208757043
4.582159624413146,0.05347054376780573,0.0,0.2643362013144478
4.607198748043818,0.0534513960551533,0.0,0.2643003929072887
4.632237871674492,0.0534513960551533,0.0,0.2643003929072887
4.657276995305164,0.05341321136940515,0.0,0.2642298204016049
4.682316118935837,0.05340018011314417,0.0,0.2642059914868126
4.707355242566511,0.05340018011314417,0.0,0.2642059914868126
4.732394366197183,0.053348273110291576,0.0,0.2641123644492246
4.757433489827856,0.053348273110291576,0.0,0.2641123644492246
4.782472613458529,0.05333099976695077,0.0,0.2640816651755558
4.807511737089202,0.05330436411689321,0.0,0.2640347744912199
4.832550860719875,0.05330436411689321,0.0,0.2640347744912199
4.857589984350548,0.053263065856612536,0.0,0.2639631457386957
4.882629107981221,0.053250686027859775,0.0,0.26394192847459286
4.907668231611893,0.053250686027859775,0.0,0.26394192847459286
4.932707355242567,0.05323303921678649,0.0,0.26391188743344757
4.95774647887324,0.05323303921678649,0.0,0.26391188743344757
4.982785602503912,0.05320109231704963,0.0,0.2638581099947533
5.007824726134586,0.05318742875873815,0.0,0.263835348551869
5.032863849765258,0.05318742875873815,0.0,0.263835348551869
5.057902973395931,0.053141793688244045,0.0,0.2637603652245868
5.082942097026605,0.053128555118333365,0.0,0.26373891182137915
5.107981220657277,0.053128555118333365,0.0,0.26373891182137915
5.13302034428795,0.0530862808454253,0.0,0.26367130592458526
5.158059467918623,0.0530862808454253,0.0,0.26367130592458526
5.183098591549296,0.05307210791204973,0.0,0.2636489473275946
5.208137715179969,0.0530305455382272,0.0,0.2635842696738108
5.233176838810642,0.0530305455382272,0.0,0.2635842696738108
5.258215962441315,0.05301356439981147,0.0,0.26355822605622614
5.283255086071987,0.05298741749727045,0.0,0.2635185581942142
5.308294209702661,0.05298741749727045,0.0,0.2635185581942142
5.333333333333333,0.05297023478486534,0.0,0.2634927760275505
5.358372456964006,0.05297023478486534,0.0,0.2634927760275505
5.38341158059468,0.052953565987773496,0.0,0.2634679817533137
5.408450704225352,0.052906825212210754,0.0,0.2633995952627845
5.433489827856025,0.052906825212210754,0.0,0.2633995952627845
5.458528951486698,0.052883069813719444,0.0,0.26336548231730034
5.483568075117371,0.0528592596038492,0.0,0.26333172601019994
5.508607198748044,0.0528592596038492,0.0,0.26333172601019994
5.533646322378717,0.05284320949250158,0.0,0.26330921733551005
5.55868544600939,0.05284320949250158,0.0,0.26330921733551005
5.583724569640062,0.052782390632968246,0.0,0.26322572262903654
5.608763693270736,0.05277281336489012,0.0,0.2632128338330504
5.633802816901409,0.05277281336489012,0.0,0.2632128338330504
5.658841940532081,0.05273782655688605,0.0,0.2631663493728471
5.683881064162755,0.05272115068291095,0.0,0.2631445247475076
5.708920187793427,0.05272115068291095,0.0,0.2631445247475076
5.7339593114241,0.052691475502429634,0.0,0.26310621640515913
5.758998435054774,0.052691475502429634,0.0,0.26310621640515913
5.784037558685446,0.0526616266470888,0.0,0.2630683674890657
5.809076682316119,0.052650771749039815,0.0,0.2630547732914747
5.834115805946792,0.052650771749039815,0.0,0.2630547732914747
5.859154929577465,0.052647045143650886,0.0,0.2630501271656997
5.884194053208138,0.05260752682475741,0.0,0.2630015156005889
5.909233176838811,0.05260752682475741,0.0,0.2630015156005889
5.934272300469484,0.052593006037480274,0.0,0.2629839555557286
5.959311424100156,0.052593006037480274,0.0,0.2629839555557286
5.98435054773083,0.05256918806180226,0.0,0.2629555038587052
6.009389671361502,0.05255407402754161,0.0,0.26293767592610734
6.034428794992175,0.05255407402754161,0.0,0.26293767592610734
6.059467918622849,0.05250058823007407,0.0,0.262875998568627
6.084507042253521,0.05248981023121552,0.0,0.2628638365227316
6.109546165884194,0.05248981023121552,0.0,0.2628638365227316
6.134585289514867,0.05248377131897255,0.0,0.2628570612270593
6.15962441314554,0.05248377131897255,0.0,0.2628570612270593
6.184663536776213,0.052441629757309205,0.0,0.26281056264473057
6.209702660406886,0.052419578303231455,0.0,0.26278677629770536
6.234741784037559,0.052419578303231455,0.0,0.26278677629770536
6.259780907668231,0.05239946375549376,0.0,0.2627654058049559
6.284820031298905,0.05238445453218262,0.0,0.2627496623944831
6.309859154929578,0.05238445453218262,0.0,0.2627496623944831
6.33489827856025,0.05234744271356827,0.0,0.26271158147218704
6.359937402190924,0.05234744271356827,0.0,0.26271158147218704
6.384976525821596,0.05233043766329015,0.0,0.2626944389100452
6.410015649452269,0.052291232378120514,0.0,0.262655765133398
6.435054773082943,0.052291232378120514,0.0,0.262655765133398
6.460093896713615,0.052271432054440396,0.0,0.2626366831031198
6.485133020344288,0.05225365880915622,0.0,0.2626198117465921
6.510172143974961,0.05225365880915622,0.0,0.2626198117465921
6.535211267605634,0.05223215650624926,0.0,0.2625997257277342
6.560250391236307,0.05217962015882367,0.0,0.262552147401153
6.58528951486698,0.05217962015882367,0.0,0.262552147401153
6.610328638497653,0.05216901486405496,0.0,0.26254280077663955
6.635367762128325,0.05216901486405496,0.0,0.26254280077663955
6.660406885758999,0.05210552099817266,0.0,0.26248865383585385
6.685446009389672,0.05209424574319648,0.0,0.26247936294444807
6.710485133020344,0.05209424574319648,0.0,0.26247936294444807
6.735524256651018,0.052015575149266295,0.0,0.26241726144413
6.76056338028169,0.052009574182566964,0.0,0.2624127199191355
6.785602503912363,0.052009574182566964,0.0,0.2624127199191355
6.810641627543037,0.052007499776276424,0.0,0.2624111564573203
6.835680751173709,0.052007499776276424,0.0,0.2624111564573203
6.860719874804382,0.0520074069502855,0.0,0.26241108657260404
6.885758998435055,0.052007406104484344,0.0,0.262411085935867
6.910798122065728,0.052007406104484344,0.0,0.262411085935867
6.9358372456964,0.05200740610418957,0.0,0.2624110859356451
6.960876369327074,0.05200740610418957,0.0,0.2624110859356451
6.985915492957747,0.05200740610418957,0.0,0.2624110859356451
7.010954616588419,0.05200740610418957,0.0,0.2624110859356451
7.035993740219093,0.05200740610418957,0.0,0.2624110859356451
7.061032863849765,0.05200740610418957,0.0,0.2624110859356451
7.086071987480438,0.05200740610418957,0.0,0.2624110859356451
7.111111111111112,0.05200740610418957,0.0,0.2624110859356451
7.136150234741784,0.05200740610418957,0.0,0.2624110859356451
7.161189358372457,0.05200740610418957,0.0,0.2624110859356451
7.18622848200313,0.05200740610418957,0.0,0.2624110859356451
7.211267605633803,0.05200740610418957,0.0,0.2624110859356451
7.236306729264476,0.05200740610418957,0.0,0.2624110859356451
7.261345852895149,0.05200740610418957,0.0,0.2624110859356451
7.286384976525822,0.05200740610418957,0.0,0.2624110859356451
7.311424100156494,0.05200740610418957,0.0,0.2624110859356451
7.336463223787168,0.05200740610418957,0.0,0.2624110859356451
7.361502347417841,0.05200740610418957,0.0,0.2624110859356451
7.386541471048513,0.05200740610418957,0.0,0.2624110859356451
7.411580594679187,0.05200740610418957,0.0,0.2624110859356451
7.436619718309859,0.05200740610418957,0.0,0.2624110859356451
7.461658841940532,0.05200740610418957,0.0,0.2624110859356451
7.486697965571206,0.05200740610418957,0.0,0.2624110859356451
7.511737089201878,0.05200740610418957,0.0,0.2624110859356451
7.536776212832551,0.05200740610418957,0.0,0.2624110859356451
7.561815336463224,0.05200740610418957,0.0,0.2624110859356451
7.586854460093897,0.05200740610418957,0.0,0.2624110859356451
7.611893583724569,0.05200740610418957,0.0,0.2624110859356451
7.636932707355243,0.05200740610418957,0.0,0.2624110859356451
7.661971830985916,0.05200740610418957,0.0,0.2624110859356451
7.687010954616588,0.05200740610418957,0.0,0.2624110859356451
7.712050078247262,0.05200740610418957,0.0,0.2624110859356451
7.737089201877934,0.05200740610418957,0.0,0.2624110859356451
7.762128325508607,0.05200740610418957,0.0,0.2624110859356451
7.787167449139281,0.05200740610418957,0.0,0.2624110859356451
7.812206572769953,0.05200740610418957,0.0,0.2624110859356451
7.837245696400626,0.05200740610418957,0.0,0.2624110859356451
7.862284820031299,0.05200740610418957,0.0,0.2624110859356451
7.887323943661972,0.05200740610418957,0.0,0.2624110859356451
7.912363067292645,0.05200740610418957,0.0,0.2624110859356451
7.937402190923318,0.05200740610418957,0.0,0.2624110859356451
7.962441314553991,0.05200740610418957,0.0,0.2624110859356451
7.987480438184663,0.05200740610418957,0.0,0.2624110859356451
8.012519561815337,0.05200740610418957,0.0,0.2624110859356451
8.03755868544601,0.05200740610418957,0.0,0.2624110859356451
8.062597809076683,0.05200740610418957,0.0,0.2624110859356451
8.087636932707355,0.05200740610418957,0.0,0.2624110859356451
8.112676056338028,0.05200740610418957,0.0,0.2624110859356451
8.137715179968701,0.05200740610418957,0.0,0.2624110859356451
8.162754303599375,0.05200740610418957,0.0,0.2624110859356451
8.187793427230048,0.05200740610418957,0.0,0.2624110859356451
8.21283255086072,0.05200740610418957,0.0,0.2624110859356451
8.237871674491393,0.05200740610418957,0.0,0.2624110859356451
8.262910798122066,0.05200740610418957,0.0,0.2624110859356451
8.28794992175274,0.05200740610418957,0.0,0.2624110859356451
8.312989045383413,0.05200740610418957,0.0,0.2624110859356451
8.338028169014084,0.05200740610418957,0.0,0.2624110859356451
8.363067292644757,0.05200740610418957,0.0,0.2624110859356451
8.38810641627543,0.05200740610418957,0.0,0.2624110859356451
8.413145539906104,0.05200740610418957,0.0,0.2624110859356451
8.438184663536777,0.05200740610418957,0.0,0.2624110859356451
8.463223787167449,0.05200740610418957,0.0,0.2624110859356451
8.488262910798122,0.05200740610418957,0.0,0.2624110859356451
8.513302034428795,0.05200740610418957,0.0,0.2624110859356451
8.538341158059469,0.05200740610418957,0.0,0.2624110859356451
8.563380281690142,0.05200740610418957,0.0,0.2624110859356451
8.588419405320813,0.05200740610418957,0.0,0.2624110859356451
8.613458528951487,0.05200740610418957,0.0,0.2624110859356451
8.63849765258216,0.05200740610418957,0.0,0.2624110859356451
8.663536776212833,0.05200740610418957,0.0,0.2624110859356451
8.688575899843507,0.05200740610418957,0.0,0.2624110859356451
8.713615023474178,0.05200740610418957,0.0,0.2624110859356451
8.738654147104851,0.05200740610418957,0.0,0.2624110859356451
8.763693270735525,0.05200740610418957,0.0,0.2624110859356451
8.788732394366198,0.05200740610418957,0.0,0.2624110859356451
8.81377151799687,0.05200740610418957,0.0,0.2624110859356451
8.838810641627543,0.05200740610418957,0.0,0.2624110859356451
8.863849765258216,0.05200740610418957,0.0,0.2624110859356451
8.88888888888889,0.05200740610418957,0.0,0.2624110859356451
8.913928012519563,0.05200740610418957,0.0,0.2624110859356451
8.938967136150234,0.05200740610418957,0.0,0.2624110859356451
8.964006259780907,0.05200740610418957,0.0,0.2624110859356451
8.98904538341158,0.05200740610418957,0.0,0.2624110859356451
9.014084507042254,0.05200740610418957,0.0,0.2624110859356451
9.039123630672927,0.05200740610418957,0.0,0.2624110859356451
9.064162754303599,0.05200740610418957,0.0,0.2624110859356451
9.089201877934272,0.05200740610418957,0.0,0.2624110859356451
9.114241001564945,0.05200740610418957,0.0,0.2624110859356451
9.139280125195619,0.05200740610418957,0.0,0.2624110859356451
9.164319248826292,0.05200740610418957,0.0,0.2624110859356451
9.189358372456963,0.05200740610418957,0.0,0.2624110859356451
9.214397496087637,0.05200740610418957,0.0,0.2624110859356451
9.23943661971831,0.05200740610418957,0.0,0.2624110859356451
9.264475743348983,0.05200740610418957,0.0,0.2624110859356451
9.289514866979657,0.05200740610418957,0.0,0.2624110859356451
9.314553990610328,0.05200740610418957,0.0,0.2624110859356451
9.339593114241001,0.05200740610418957,0.0,0.2624110859356451
9.364632237871675,0.05200740610418957,0.0,0.2624110859356451
9.389671361502348,0.05200740610418957,0.0,0.2624110859356451
9.414710485133021,0.05200740610418957,0.0,0.2624110859356451
9.439749608763693,0.05200740610418957,0.0,0.2624110859356451
9.464788732394366,0.05200740610418957,0.0,0.2624110859356451
9.48982785602504,0.05200740610418957,0.0,0.2624110859356451
9.514866979655713,0.05200740610418957,0.0,0.2624110859356451
9.539906103286386,0.05200740610418957,0.0,0.2624110859356451
9.564945226917057,0.05200740610418957,0.0,0.2624110859356451
9.58998435054773,0.05200740610418957,0.0,0.2624110859356451
9.615023474178404,0.05200740610418957,0.0,0.2624110859356451
9.640062597809077,0.05200740610418957,0.0,0.2624110859356451
9.66510172143975,0.05200740610418957,0.0,0.2624110859356451
9.690140845070422,0.05200740610418957,0.0,0.2624110859356451
9.715179968701095,0.05200740610418957,0.0,0.2624110859356451
9.740219092331769,0.05200740610418957,0.0,0.2624110859356451
9.765258215962442,0.05200740610418957,0.0,0.2624110859356451
9.790297339593115,0.05200740610418957,0.0,0.2624110859356451
9.815336463223787,0.05200740610418957,0.0,0.2624110859356451
9.84037558685446,0.05200740610418957,0.0,0.2624110859356451
9.865414710485133,0.05200740610418957,0.0,0.2624110859356451
9.890453834115807,0.05200740610418957,0.0,0.2624110859356451
9.91549295774648,0.05200740610418957,0.0,0.2624110859356451
9.940532081377151,0.05200740610418957,0.0,0.2624110859356451
9.965571205007825,0.05200740610418957,0.0,0.2624110859356451
9.990610328638498,0.05200740610418957,0.0,0.2624110859356451
10.015649452269171,0.05200740610418957,0.0,0.2624110859356451
10.040688575899845,0.05200740610418957,0.0,0.2624110859356451
10.065727699530516,0.05200740610418957,0.0,0.2624110859356451
10.09076682316119,0.05200740610418957,0.0,0.2624110859356451
10.115805946791863,0.05200740610418957,0.0,0.2624110859356451
10.140845070422536,0.05200740610418957,0.0,0.2624110859356451
10.16588419405321,0.05200740610418957,0.0,0.2624110859356451
10.19092331768388,0.05200740610418957,0.0,0.2624110859356451
10.215962441314554,0.05200740610418957,0.0,0.2624110859356451
10.241001564945227,0.05200740610418957,0.0,0.2624110859356451
10.2660406885759,0.05200740610418957,0.0,0.2624110859356451
10.291079812206574,0.05200740610418957,0.0,0.2624110859356451
10.316118935837245,0.05200740610418957,0.0,0.2624110859356451
10.341158059467919,0.05200740610418957,0.0,0.2624110859356451
10.366197183098592,0.05200740610418957,0.0,0.2624110859356451
10.391236306729265,0.05200740610418957,0.0,0.2624110859356451
10.416275430359939,0.05200740610418957,0.0,0.2624110859356451
10.44131455399061,0.05200740610418957,0.0,0.2624110859356451
10.466353677621283,0.05200740610418957,0.0,0.2624110859356451
10.491392801251957,0.05200740610418957,0.0,0.2624110859356451
10.51643192488263,0.05200740610418957,0.0,0.2624110859356451
10.541471048513301,0.05200740610418957,0.0,0.2624110859356451
10.566510172143975,0.05200740610418957,0.0,0.2624110859356451
10.591549295774648,0.05200740610418957,0.0,0.2624110859356451
10.616588419405321,0.05200740610418957,0.0,0.2624110859356451
10.641627543035995,0.05200740610418957,0.0,0.2624110859356451
10.666666666666666,0.05200740610418957,0.0,0.2624110859356451
10.69170579029734,0.05200740610418957,0.0,0.2624110859356451
10.716744913928013,0.05200740610418957,0.0,0.2624110859356451
10.741784037558686,0.05200740610418957,0.0,0.2624110859356451
10.76682316118936,0.05200740610418957,0.0,0.2624110859356451
10.79186228482003,0.05200740610418957,0.0,0.2624110859356451
10.816901408450704,0.05200740610418957,0.0,0.2624110859356451
10.841940532081377,0.05200740610418957,0.0,0.2624110859356451
10.86697965571205,0.05200740610418957,0.0,0.2624110859356451
10.892018779342724,0.05200740610418957,0.0,0.2624110859356451
10.917057902973395,0.05200740610418957,0.0,0.2624110859356451
10.942097026604069,0.05200740610418957,0.0,0.2624110859356451
10.967136150234742,0.05200740610418957,0.0,0.2624110859356451
10.992175273865415,0.05200740610418957,0.0,0.2624110859356451
11.017214397496089,0.05200740610418957,0.0,0.2624110859356451
11.04225352112676,0.05200740610418957,0.0,0.2624110859356451
11.067292644757433,0.05200740610418957,0.0,0.2624110859356451
11.092331768388107,0.05200740610418957,0.0,0.2624110859356451
11.11737089201878,0.05200740610418957,0.0,0.2624110859356451
11.142410015649453,0.05200740610418957,0.0,0.2624110859356451
11.167449139280125,0.05200740610418957,0.0,0.2624110859356451
11.192488262910798,0.05200740610418957,0.0,0.2624110859356451
11.217527386541471,0.05200740610418957,0.0,0.2624110859356451
11.242566510172145,0.05200740610418957,0.0,0.2624110859356451
11.267605633802818,0.05200740610418957,0.0,0.2624110859356451
11.29264475743349,0.05200740610418957,0.0,0.2624110859356451
11.317683881064163,0.05200740610418957,0.0,0.2624110859356451
11.342723004694836,0.05200740610418957,0.0,0.2624110859356451
11.36776212832551,0.05200740610418957,0.0,0.2624110859356451
11.392801251956183,0.05200740610418957,0.0,0.2624110859356451
11.417840375586854,0.05200740610418957,0.0,0.2624110859356451
11.442879499217527,0.05200740610418957,0.0,0.2624110859356451
11.4679186228482,0.05200740610418957,0.0,0.2624110859356451
11.492957746478874,0.05200740610418957,0.0,0.2624110859356451
11.517996870109547,0.05200740610418957,0.0,0.2624110859356451
11.543035993740219,0.05200740610418957,0.0,0.2624110859356451
11.568075117370892,0.05200740610418957,0.0,0.2624110859356451
11.593114241001565,0.05200740610418957,0.0,0.2624110859356451
11.618153364632239,0.05200740610418957,0.0,0.2624110859356451
11.643192488262912,0.05200740610418957,0.0,0.2624110859356451
11.668231611893583,0.05200740610418957,0.0,0.2624110859356451
11.693270735524257,0.05200740610418957,0.0,0.2624110859356451
11.71830985915493,0.05200740610418957,0.0,0.2624110859356451
11.743348982785603,0.05200740610418957,0.0,0.2624110859356451
11.768388106416277,0.05200740610418957,0.0,0.2624110859356451
11.793427230046948,0.05200740610418957,0.0,0.2624110859356451
11.818466353677621,0.05200740610418957,0.0,0.2624110859356451
11.843505477308295,0.05200740610418957,0.0,0.2624110859356451
11.868544600938968,0.05200740610418957,0.0,0.2624110859356451
11.893583724569641,0.05200740610418957,0.0,0.2624110859356451
11.918622848200313,0.05200740610418957,0.0,0.2624110859356451
11.943661971830986,0.05200740610418957,0.0,0.2624110859356451
11.96870109546166,0.05200740610418957,0.0,0.2624110859356451
11.993740219092333,0.05200740610418957,0.0,0.2624110859356451
12.018779342723004,0.05200740610418957,0.0,0.2624110859356451
12.043818466353677,0.05200740610418957,0.0,0.2624110859356451
12.06885758998435,0.05200740610418957,0.0,0.2624110859356451
12.093896713615024,0.05200740610418957,0.0,0.2624110859356451
12.118935837245697,0.05200740610418957,0.0,0.2624110859356451
12.143974960876369,0.05200740610418957,0.0,0.2624110859356451
12.169014084507042,0.05200740610418957,0.0,0.2624110859356451
12.194053208137715,0.05200740610418957,0.0,0.2624110859356451
12.219092331768389,0.05200740610418957,0.0,0.2624110859356451
12.244131455399062,0.05200740610418957,0.0,0.2624110859356451
12.269170579029733,0.05200740610418957,0.0,0.2624110859356451
12.294209702660407,0.05200740610418957,0.0,0.2624110859356451
12.31924882629108,0.05200740610418957,0.0,0.2624110859356451
12.344287949921753,0.05200740610418957,0.0,0.2624110859356451
12.369327073552427,0.05200740610418957,0.0,0.2624110859356451
12.394366197183098,0.05200740610418957,0.0,0.2624110859356451
12.419405320813771,0.05200740610418957,0.0,0.2624110859356451
12.444444444444445,0.05200740610418957,0.0,0.2624110859356451
12.469483568075118,0.05200740610418957,0.0,0.2624110859356451
12.494522691705791,0.05200740610418957,0.0,0.2624110859356451
12.519561815336463,0.05200740610418957,0.0,0.2624110859356451
12.544600938967136,0.05200740610418957,0.0,0.2624110859356451
12.56964006259781,0.05200740610418957,0.0,0.2624110859356451
12.594679186228483,0.05200740610418957,0.0,0.2624110859356451
12.619718309859156,0.05200740610418957,0.0,0.2624110859356451
12.644757433489827,0.05200740610418957,0.0,0.2624110859356451
12.6697965571205,0.05200740610418957,0.0,0.2624110859356451
12.694835680751174,0.05200740610418957,0.0,0.2624110859356451
12.719874804381847,0.05200740610418957,0.0,0.2624110859356451
12.74491392801252,0.05200740610418957,0.0,0.2624110859356451
12.769953051643192,0.05200740610418957,0.0,0.2624110859356451
12.794992175273865,0.05200740610418957,0.0,0.2624110859356451
12.820031298904539,0.05200740610418957,0.0,0.2624110859356451
12.845070422535212,0.05200740610418957,0.0,0.2624110859356451
12.870109546165885,0.05200740610418957,0.0,0.2624110859356451
12.895148669796557,0.05200740610418957,0.0,0.2624110859356451
12.92018779342723,0.05200740610418957,0.0,0.2624110859356451
12.945226917057903,0.05200740610418957,0.0,0.2624110859356451
12.970266040688577,0.05200740610418957,0.0,0.2624110859356451
12.99530516431925,0.05200740610418957,0.0,0.2624110859356451
13.020344287949921,0.05200740610418957,0.0,0.2624110859356451
13.045383411580595,0.05200740610418957,0.0,0.2624110859356451
13.070422535211268,0.05200740610418957,0.0,0.2624110859356451
13.095461658841941,0.05200740610418957,0.0,0.2624110859356451
13.120500782472615,0.05200740610418957,0.0,0.2624110859356451
13.145539906103286,0.05200740610418957,0.0,0.2624110859356451
13.17057902973396,0.05200740610418957,0.0,0.2624110859356451
13.195618153364633,0.05200740610418957,0.0,0.2624110859356451
13.220657276995306,0.05200740610418957,0.0,0.2624110859356451
13.24569640062598,0.05200740610418957,0.0,0.2624110859356451
13.27073552425665,0.05200740610418957,0.0,0.2624110859356451
13.295774647887324,0.05200740610418957,0.0,0.2624110859356451
13.320813771517997,0.05200740610418957,0.0,0.2624110859356451
13.34585289514867,0.05200740610418957,0.0,0.2624110859356451
13.370892018779344,0.05200740610418957,0.0,0.2624110859356451
13.395931142410015,0.05200740610418957,0.0,0.2624110859356451
13.420970266040689,0.05200740610418957,0.0,0.2624110859356451
13.446009389671362,0.05200740610418957,0.0,0.2624110859356451
13.471048513302035,0.05200740610418957,0.0,0.2624110859356451
13.496087636932709,0.05200740610418957,0.0,0.2624110859356451
13.52112676056338,0.05200740610418957,0.0,0.2624110859356451
13.546165884194053,0.05200740610418957,0.0,0.2624110859356451
13.571205007824727,0.05200740610418957,0.0,0.2624110859356451
13.5962441314554,0.05200740610418957,0.0,0.2624110859356451
13.621283255086073,0.05200740610418957,0.0,0.2624110859356451
13.646322378716745,0.05200740610418957,0.0,0.2624110859356451
13.671361502347418,0.05200740610418957,0.0,0.2624110859356451
13.696400625978091,0.05200740610418957,0.0,0.2624110859356451
13.721439749608765,0.05200740610418957,0.0,0.2624110859356451
13.746478873239436,0.05200740610418957,0.0,0.2624110859356451
13.77151799687011,0.05200740610418957,0.0,0.2624110859356451
13.796557120500783,0.05200740610418957,0.0,0.2624110859356451
13.821596244131456,0.05200740610418957,0.0,0.2624110859356451
13.84663536776213,0.05200740610418957,0.0,0.2624110859356451
13.8716744913928,0.05200740610418957,0.0,0.2624110859356451
13.896713615023474,0.05200740610418957,0.0,0.2624110859356451
13.921752738654147,0.05200740610418957,0.0,0.2624110859356451
13.94679186228482,0.05200740610418957,0.0,0.2624110859356451
13.971830985915494,0.05200740610418957,0.0,0.2624110859356451
13.996870109546165,0.05200740610418957,0.0,0.2624110859356451
14.021909233176839,0.05200740610418957,0.0,0.2624110859356451
14.046948356807512,0.05200740610418957,0.0,0.2624110859356451
14.071987480438185,0.05200740610418957,0.0,0.2624110859356451
14.097026604068859,0.05200740610418957,0.0,0.2624110859356451
14.12206572769953,0.05200740610418957,0.0,0.2624110859356451
14.147104851330203,0.05200740610418957,0.0,0.2624110859356451
14.172143974960877,0.05200740610418957,0.0,0.2624110859356451
14.19718309859155,0.05200740610418957,0.0,0.2624110859356451
14.222222222222223,0.05200740610418957,0.0,0.2624110859356451
14.247261345852895,0.05200740610418957,0.0,0.2624110859356451
14.272300469483568,0.05200740610418957,0.0,0.2624110859356451
14.297339593114241,0.05200740610418957,0.0,0.2624110859356451
14.322378716744915,0.05200740610418957,0.0,0.2624110859356451
14.347417840375588,0.05200740610418957,0.0,0.2624110859356451
14.37245696400626,0.05200740610418957,0.0,0.2624110859356451
14.397496087636933,0.05200740610418957,0.0,0.2624110859356451
14.422535211267606,0.05200740610418957,0.0,0.2624110859356451
14.44757433489828,0.05200740610418957,0.0,0.2624110859356451
14.472613458528953,0.05200740610418957,0.0,0.2624110859356451
14.497652582159624,0.05200740610418957,0.0,0.2624110859356451
14.522691705790297,0.05200740610418957,0.0,0.2624110859356451
14.54773082942097,0.05200740610418957,0.0,0.2624110859356451
14.572769953051644,0.05200740610418957,0.0,0.2624110859356451
14.597809076682317,0.05200740610418957,0.0,0.2624110859356451
14.622848200312989,0.05200740610418957,0.0,0.2624110859356451
14.647887323943662,0.05200740610418957,0.0,0.2624110859356451
14.672926447574335,0.05200740610418957,0.0,0.2624110859356451
14.697965571205009,0.05200740610418957,0.0,0.2624110859356451
14.723004694835682,0.05200740610418957,0.0,0.2624110859356451
14.748043818466353,0.05200740610418957,0.0,0.2624110859356451
14.773082942097027,0.05200740610418957,0.0,0.2624110859356451
14.7981220657277,0.05200740610418957,0.0,0.2624110859356451
14.823161189358373,0.05200740610418957,0.0,0.2624110859356451
14.848200312989047,0.05200740610418957,0.0,0.2624110859356451
14.873239436619718,0.05200740610418957,0.0,0.2624110859356451
14.898278560250391,0.05200740610418957,0.0,0.2624110859356451
14.923317683881065,0.05200740610418957,0.0,0.2624110859356451
14.948356807511738,0.05200740610418957,0.0,0.2624110859356451
14.973395931142411,0.05200740610418957,0.0,0.2624110859356451
14.998435054773083,0.05200740610418957,0.0,0.2624110859356451
15.023474178403756,0.05200740610418957,0.0,0.2624110859356451
15.04851330203443,0.05200740610418957,0.0,0.2624110859356451
15.073552425665103,0.05200740610418957,0.0,0.2624110859356451
15.098591549295776,0.05200740610418957,0.0,0.2624110859356451
15.123630672926447,0.05200740610418957,0.0,0.2624110859356451
15.14866979655712,0.05200740610418957,0.0,0.2624110859356451
15.173708920187794,0.05200740610418957,0.0,0.2624110859356451
15.198748043818467,0.05200740610418957,0.0,0.2624110859356451
15.223787167449139,0.05200740610418957,0.0,0.2624110859356451
15.248826291079812,0.05200740610418957,0.0,0.2624110859356451
15.273865414710485,0.05200740610418957,0.0,0.2624110859356451
15.298904538341159,0.05200740610418957,0.0,0.2624110859356451
15.323943661971832,0.05200740610418957,0.0,0.2624110859356451
15.348982785602503,0.05200740610418957,0.0,0.2624110859356451
15.374021909233177,0.05200740610418957,0.0,0.2624110859356451
15.39906103286385,0.05200740610418957,0.0,0.2624110859356451
15.424100156494523,0.05200740610418957,0.0,0.2624110859356451
15.449139280125197,0.05200740610418957,0.0,0.2624110859356451
15.474178403755868,0.05200740610418957,0.0,0.2624110859356451
15.499217527386541,0.05200740610418957,0.0,0.2624110859356451
15.524256651017215,0.05200740610418957,0.0,0.2624110859356451
15.549295774647888,0.05200740610418957,0.0,0.2624110859356451
15.574334898278561,0.05200740610418957,0.0,0.2624110859356451
15.599374021909233,0.05200740610418957,0.0,0.2624110859356451
15.624413145539906,0.05200740610418957,0.0,0.2624110859356451
15.64945226917058,0.05200740610418957,0.0,0.2624110859356451
15.674491392801253,0.05200740610418957,0.0,0.2624110859356451
15.699530516431926,0.05200740610418957,0.0,0.2624110859356451
15.724569640062597,0.05200740610418957,0.0,0.2624110859356451
15.74960876369327,0.05200740610418957,0.0,0.2624110859356451
15.774647887323944,0.05200740610418957,0.0,0.2624110859356451
15.799687010954617,0.05200740610418957,0.0,0.2624110859356451
15.82472613458529,0.05200740610418957,0.0,0.2624110859356451
15.849765258215962,0.05200740610418957,0.0,0.2624110859356451
15.874804381846635,0.05200740610418957,0.0,0.2624110859356451
15.899843505477309,0.05200740610418957,0.0,0.2624110859356451
15.924882629107982,0.05200740610418957,0.0,0.2624110859356451
15.949921752738655,0.05200740610418957,0.0,0.2624110859356451
15.974960876369327,0.05200740610418957,0.0,0.2624110859356451
16.0,0.05200740610418957,0.0,0.2624110859356451


==> data/compare_MT_BO/data.csv <==
x,y,mean,std_upper,std_lower,lcb
0.0,1.0,0.9999999999108528,1.0000199999116801,0.9999799999100254,-0.9999799999100254
0.002004008016032064,0.9915567914213197,0.9914855829522168,0.9919132042182739,0.9910579616861597,-0.9910579616861597
0.004008016032064128,0.9831145508156424,0.9828381591864804,0.9845206745327176,0.9811556438402432,-0.9811556438402432
0.0060120240480961915,0.9746742461559711,0.9740709023784658,0.9777970333651876,0.970344771391744,-0.970344771391744
0.008016032064128256,0.9662368454153089,0.9651963937446065,0.971714642975006,0.9586781445142071,-0.9586781445142071
0.01002004008016032,0.9578033165666585,0.95622664266868,0.9662453072325767,0.9462079781047832,-0.9462079781047832
0.012024048096192383,0.9493746275830232,0.9471731067606518,0.9613602182221224,0.9329859952991812,-0.9329859952991812
0.014028056112224447,0.9409517464374059,0.9380467112786366,0.9570300635729557,0.9190633589843175,-0.9190633589843175
0.01603206412825651,0.9325356411028095,0.9288578679334333,0.9532251380997155,0.904490597767151,-0.904490597767151
0.018036072144288574,0.9241272795522372,0.9196164930945465,0.9499154487531586,0.8893175374359344,-0.8893175374359344
0.02004008016032064,0.9157276297586918,0.910332025416089,0.9470708117681023,0.8735932390640758,-0.8735932390640758
0.022044088176352703,0.9073376596951764,0.9010134429004472,0.9446609422586241,0.8573659435422702,-0.8573659435422702
0.024048096192384766,0.8989583373346941,0.8916692794171094,0.9426555367520244,0.8406830220821944,-0.8406830220821944
0.026052104208416832,0.8905906306502477,0.8823076406935668,0.9410243491809182,0.8235909322062155,-0.8235909322062155
0.028056112224448895,0.8822355076148403,0.8729362197947409,0.9397372608299421,0.8061351787595397,-0.8061351787595397
0.03006012024048096,0.8738939362014749,0.8635623121069426,0.9387643447009122,0.7883602795129729,-0.7883602795129729
0.03206412825651302,0.8655668843831545,0.8541928298419256,0.9380759247256323,0.7703097349582189,-0.7703097349582189
0.03406813627254509,0.8572553201328821,0.8448343160761755,0.9376426302218888,0.7520260019304623,-0.7520260019304623
0.03607214428857715,0.8489602114236605,0.8354929583401731,0.9374354459584139,0.7335504707219324,-0.7335504707219324
0.038076152304609215,0.840682526228493,0.8261746017719553,0.9374257581657635,0.7149234453781472,-0.7149234453781472
0.04008016032064128,0.8324232325203824,0.816884761848935,0.9375853968045741,0.6961841268932959,-0.6961841268932959
0.04208416833667334,0.8241832982723319,0.8076286367115395,0.9378866743791883,0.6773705990438907,-0.6773705990438907
0.044088176352705406,0.8159636914573444,0.798411119091889,0.9383024215629736,0.6585198166208044,-0.6585198166208044
0.04609218436873747,0.8077653800484228,0.7892368078603711,0.9388060198818687,0.6396675958388734,-0.6396675958388734
0.04809619238476953,0.7995893320185702,0.7801100192026302,0.9393714316847848,0.6208486067204757,-0.6208486067204757
0.0501002004008016,0.7914365153407895,0.7710347974391631,0.9399732276126529,0.6020963672656734,-0.6020963672656734
0.052104208416833664,0.7833078979880839,0.762014925499392,0.940586611762682,0.583443239236102,-0.583443239236102
0.05410821643286573,0.7752044479334561,0.7530539350617766,0.9411874447302595,0.5649204253932938,-0.5649204253932938
0.05611222444889779,0.7671271331499093,0.7441551163712267,0.9417522646979436,0.5465579680445097,-0.5465579680445097
0.058116232464929855,0.7590769216104466,0.7353215277447951,0.9422583067288636,0.5283847487607266,-0.5283847487607266
0.06012024048096192,0.7510547812880708,0.7265560047763383,0.9426835204107401,0.5104284891419365,-0.5104284891419365
0.06212424849699398,0.7430616801557849,0.7178611692505736,0.9430065859864043,0.49271575251474303,-0.49271575251474303
0.06412825651302605,0.7350985861865922,0.7092394377766987,0.9432069290970174,0.47527194645638005,-0.47527194645638005
0.06613226452905811,0.7271664673534952,0.7006930301514811,0.9432647342552496,0.4581213260477126,-0.4581213260477126
0.06813627254509018,0.7192662916294972,0.6922239774614851,0.94316095715737,0.4412869977656002,-0.4412869977656002
0.07014028056112225,0.7113990269876012,0.6838341299338748,0.9428773359353895,0.4247909239323602,-0.4247909239323602
0.0721442885771543,0.7035656414008101,0.6755251645449933,0.9423964014429869,0.40865392764699976,-0.40865392764699976
0.07414829659318636,0.695767102842127,0.6672985923957152,0.9417014866623099,0.3928956981291205,-0.3928956981291205
0.07615230460921843,0.6880043792845549,0.6591557658623398,0.940776735312111,0.37753479641256865,-0.37753479641256865
0.0781563126252505,0.6802784387010967,0.6510978855316113,0.9396071097317146,0.362588661331508,-0.362588661331508
0.08016032064128256,0.6725902490647555,0.6431260069282418,0.9381783981096353,0.34807361574684836,-0.34807361574684836
0.08216432865731463,0.6649407783485342,0.6352410470431342,0.9364772211201274,0.334004872966141,-0.334004872966141
0.08416833667334668,0.657330994525436,0.6274437906703132,0.9344910380259754,0.32039654331465095,-0.32039654331465095
0.08617234468937875,0.6497618655684635,0.6197348965604141,0.9322081523008634,0.30726164081996493,-0.30726164081996493
0.08817635270541081,0.6422343594506201,0.6121149033984048,0.9296177168199646,0.2946120899768449,-0.2946120899768449
0.09018036072144288,0.6347494441449086,0.6045842356130519,0.9267097386631283,0.2824587325629754,-0.2824587325629754
0.09218436873747494,0.627308087624332,0.5971432090255071,0.923475083570555,0.27081133448045924,-0.27081133448045924
0.09418837675350701,0.6199112578618934,0.5897920363442333,0.9199054800869102,0.25967859260155635,-0.25967859260155635
0.09619238476953906,0.612559922830596,0.5825308325133468,0.915993523425719,0.2490681416009745,-0.2490681416009745
0.09819639278557113,0.6052550505034423,0.5753596199213431,0.9117326790821947,0.23898656076049157,-0.23898656076049157
0.1002004008016032,0.5979976088534354,0.5682783334770204,0.9071172862187011,0.2294393807353397,-0.2294393807353397
0.10220440881763526,0.5907885658535786,0.5612868255593175,0.9021425608435578,0.22043109027507723,-0.22043109027507723
0.10420841683366733,0.5836288894768747,0.5543848708476594,0.8968045988001907,0.2119651428951282,-0.2119651428951282
0.1062124248496994,0.5765195476963267,0.5475721710393043,0.8911003785800964,0.20404396349851234,-0.20404396349851234
0.10821643286573146,0.5694615084849377,0.540848359460079,0.8850277639695496,0.19666895495060838,-0.19666895495060838
0.11022044088176351,0.5624557398157107,0.5342130055748009,0.8785855065365148,0.189840504613087,-0.189840504613087
0.11222444889779558,0.5555032096616486,0.5276656194035961,0.8717732479606108,0.18355799084658142,-0.18355799084658142
0.11422845691382764,0.5486048859957544,0.5212056558502368,0.8645915222055438,0.17781978949492983,-0.17781978949492983
0.11623246492985971,0.5417617367910312,0.514832518948547,0.8570417575297593,0.1726232803673347,-0.1726232803673347
0.11823647294589178,0.5349747300204818,0.508545566032865,0.8491262783274479,0.16796485373828218,-0.16796485373828218
0.12024048096192384,0.5282448336571095,0.5023441118384627,0.840848306788351,0.1638399168885744,-0.1638399168885744
0.1222444889779559,0.5215730156739169,0.4962274325377878,0.8322119643609998,0.1602429007145758,-0.1602429007145758
0.12424849699398796,0.5149602440439074,0.49019476971832543,0.8232222730000012,0.15716726643664963,-0.15716726643664963
0.12625250501002003,0.5084074867400838,0.48424533430783373,0.813885156174077,0.15460551244159043,-0.15460551244159043
0.1282565130260521,0.5019157117354491,0.4783783104526674,0.8042074396071772,0.15254918129815753,-0.15254918129815753
0.13026052104208416,0.49548588700300633,0.4725928593548575,0.7941968517206759,0.15098886698903907,-0.15098886698903907
0.13226452905811623,0.4891189805157584,0.4668881230735985,0.7838620237399507,0.14991422240724622,-0.14991422240724622
0.1342685370741483,0.4828159602467085,0.4612632282967506,0.7732124894238261,0.14931396716967504,-0.14931396716967504
0.13627254509018036,0.4765777941688594,0.45571729008796374,0.7622586843701671,0.14917589580576046,-0.14917589580576046
0.13827655310621242,0.47040545025521446,0.4502494156149972,0.7510119448454398,0.1494868863845546,-0.1494868863845546
0.1402805611222445,0.46429989647877623,0.44485870786481446,0.739484506080274,0.15023290964935487,-0.15023290964935487
0.14228456913827653,0.45826210081254803,0.4395442693510135,0.7276894999667975,0.15139903873522947,-0.15139903873522947
0.1442885771543086,0.4522930312295327,0.43430520581917176,0.7156409520868963,0.15296945955144725,-0.15296945955144725
0.14629258517034066,0.4463936557027332,0.429140629955676,0.7033537779933845,0.1549274819179674,-0.1549274819179674
0.14829659318637273,0.4405649422051527,0.42404966510563014,0.6908437786583659,0.15725555155289433,-0.15725555155289433
0.1503006012024048,0.43480785870979405,0.41903144900544487,0.6781276349947566,0.15993526301613314,-0.15993526301613314
0.15230460921843686,0.42912337318966043,0.4140851375357496,0.6652229013479167,0.16294737372358248,-0.16294737372358248
0.15430861723446893,0.42351245361775464,0.40920990850026856,0.6521479978445347,0.16627181915600242,-0.16627181915600242
0.156312625250501,0.41797606796707976,0.4044049654363773,0.6389222014751907,0.1698877293975638,-0.1698877293975638
0.15831663326653306,0.4125151842106387,0.3996695414630597,0.6255656357755514,0.17377344715056806,-0.17377344715056806
0.16032064128256512,0.40713077032143463,0.3950029031720461,0.6120992589580514,0.1779065473860409,-0.1779065473860409
0.1623246492985972,0.4018237942724705,0.39040435456797923,0.598544850332299,0.18226385880365942,-0.18226385880365942
0.16432865731462926,0.3965952240367492,0.38587324106347753,0.5849249948367015,0.18682148729025363,-0.18682148729025363
0.16633266533066132,0.3914460275872739,0.38140895353506193,0.5712630654869073,0.19155484158321653,-0.19155484158321653
0.16833667334669336,0.38637717289704754,0.3770109324459693,0.5575832035278512,0.19643866136408733,-0.19643866136408733
0.17034068136272543,0.38138962793907294,0.37267867204193306,0.5439102960551699,0.20144704802869617,-0.20144704802869617
0.1723446893787575,0.37648436068635327,0.3684117246261305,0.5302699508485972,0.2065534984036638,-0.2065534984036638
0.17434869739478956,0.3716623391118915,0.36420970491954113,0.5166884681336992,0.21173094170538312,-0.21173094170538312
0.17635270541082163,0.3669245311886906,0.3600722945130897,0.5031928089595767,0.2169517800666026,-0.2169517800666026
0.1783567134268537,0.36227190488975375,0.35599924641801833,0.48981055984713984,0.22218793298889683,-0.22218793298889683
0.18036072144288576,0.35770542818808365,0.35199038972105384,0.4765698933257046,0.2274108861164031,-0.2274108861164031
0.18236472945891782,0.35322606905668347,0.34804563435105196,0.4634995239342318,0.2325917447678721,-0.2325917447678721
0.1843687374749499,0.3488347954685561,0.3441649759638977,0.4506286592157804,0.23770129271201507,-0.23770129271201507
0.18637274549098196,0.3445325753967047,0.3403485009525926,0.43798694518027237,0.24271005672491286,-0.24271005672491286
0.18837675350701402,0.3403203768141322,0.33659639158957033,0.42560440564845997,0.2475883775306807,-0.2475883775306807
0.1903807615230461,0.33619916769384156,0.3329089313084316,0.413511374819595,0.25230648779726816,-0.25230648779726816
0.19238476953907813,0.332169916008836,0.3292865101324355,0.40173842232312024,0.25683459794175073,-0.25683459794175073
0.1943887775551102,0.32823358973211814,0.32572963025722546,0.39031626992044,0.2611429905940109,-0.2611429905940109
0.19639278557114226,0.3243911568366911,0.32223891179545017,0.3792756989118991,0.2652021246790012,-0.2652021246790012
0.19839679358717432,0.32064358529555803,0.31881509869107694,0.36864744717558673,0.26898275020656714,-0.26898275020656714
0.2004008016032064,0.3169918430817218,0.3154590648113998,0.3584620946126321,0.27245603501016746,-0.27245603501016746
0.20240480961923846,0.3134368981681855,0.3121718202249038,0.34874993559371315,0.27559370485609447,-0.27559370485609447
0.20440881763527052,0.30997971852795214,0.3089545176733585,0.3395408367891842,0.27836819855753286,-0.27836819855753286
0.2064128256513026,0.30662127213402457,0.3058084592466765,0.3308640785092469,0.2807528399841061,-0.2807528399841061
0.20841683366733466,0.3033625269594058,0.3027351032693354,0.3227481773774934,0.2827220291611774,-0.2827220291611774
0.21042084168336672,0.300204450977099,0.2997360714073125,0.31522068779366297,0.28425145502096205,-0.28425145502096205
0.2124248496993988,0.29714801216010706,0.29681315600475106,0.30830797921612674,0.2853183327933754,-0.2853183327933754
0.21442885771543085,0.294194178481433,0.293968327659798,0.3020349858235568,0.28590166949603923,-0.28590166949603923
0.21643286573146292,0.29134391791407976,0.29120374304926605,0.2964249247799763,0.2859825613185558,-0.2859825613185558
0.21843687374749496,0.2885981984310506,0.2885217530120695,0.29149898018225845,0.28554452584188056,-0.28554452584188056
0.22044088176352702,0.2859579880053481,0.28592491090160205,0.28727596053255117,0.28457386127065293,-0.28457386127065293
0.2224448897795591,0.28342425460997556,0.28341598121751643,0.283772100589398,0.28305986184563486,-0.28305986184563486
0.22444889779559116,0.28099796621793577,0.2809979485276314,0.2810179645869384,0.28097793246832437,-0.28097793246832437
0.22645290581162322,0.27868009080223194,0.27867401241799,0.27895643139122966,0.27839159344475034,-0.27839159344475034
0.2284569138276553,0.27647159633586693,0.27644741485928076,0.2775886567843637,0.27530617293419785,-0.27530617293419785
0.23046092184368736,0.27437345079184394,0.2743212457357721,0.27682787746158866,0.27181461400995555,-0.27181461400995555
0.23246492985971942,0.27238662214316567,0.2722984290844569,0.276604441690383,0.2679924164785308,-0.2679924164785308
0.2344689378757515,0.2705120783628353,0.2703817302776873,0.2768496252830465,0.2639138352723281,-0.2639138352723281
0.23647294589178355,0.2687507874238557,0.268573762923516,0.2774959051101177,0.2596516207369143,-0.2596516207369143
0.23847695390781562,0.26710371729923016,0.26687699549169475,0.2784774445064381,0.2552765464769514,-0.2552765464769514
0.24048096192384769,0.2655718359619613,0.26529375767307395,0.27973054657564295,0.25085696877050495,-0.25085696877050495
0.24248496993987975,0.2641561113850523,0.26382624647990005,0.28119406314517537,0.2464584298146247,-0.2464584298146247
0.2444889779559118,0.2628575115415061,0.2624765320942116,0.28280976141969827,0.242143302768725,-0.242143302768725
0.24649298597194386,0.26167700440432584,0.2612465634712859,0.2845226518371185,0.23797047510545327,-0.23797047510545327
0.24849699398797592,0.2606155579465145,0.2601381737048295,0.28628128049558793,0.23399506691407107,-0.23399506691407107
0.250501002004008,0.2596741401410751,0.259153085160337,0.2880379891515453,0.23026818116912873,-0.23026818116912873
0.25250501002004005,0.25885371896101034,0.2582929143828133,0.28974914540716384,0.2268366833584628,-0.2268366833584628
0.2545090180360721,0.25815526237932357,0.25755917678481444,0.2913753453523651,0.22374300821726376,-0.22374300821726376
0.2565130260521042,0.25757973836901754,0.25695329112051135,0.2928815906114344,0.22102499162958833,-0.22102499162958833
0.25851703406813625,0.25712811490309534,0.25647658375126026,0.2942374414631977,0.21871572603932282,-0.21871572603932282
0.2605210420841683,0.25680135995456,0.2561302927079516,0.2954171474503252,0.21684343796557803,-0.21684343796557803
0.2625250501002004,0.2566004414964146,0.25591557155515854,0.2963997566644852,0.21543138644583187,-0.21543138644583187
0.26452905811623245,0.25652632750166193,0.2558334930619147,0.2971692046849564,0.21449778143887302,-0.21449778143887302
0.2665330661322645,0.2565799859433052,0.2558850526837475,0.29771438395420863,0.21405572141328638,-0.21405572141328638
0.2685370741482966,0.2567623847943472,0.2560711718603478,0.2980291941929023,0.21411314952779326,-0.21411314952779326
0.27054108216432865,0.2570744920277912,0.2563927011331004,0.29811257428484805,0.21467282798135282,-0.21467282798135282
0.2725450901803607,0.25751727561663984,0.25685042308646544,0.29796851589640067,0.21573233027653022,-0.21573233027653022
0.2745490981963928,0.25809170353389643,0.25744505511703875,0.2976060589348134,0.21728405129926406,-0.21728405129926406
0.27655310621242485,0.2587987437525642,0.25817725203389186,0.2970392687890146,0.21931523527876912,-0.21931523527876912
0.2785571142284569,0.2596393642456454,0.2590476084936306,0.29628719513705065,0.2218080218502106,-0.2218080218502106
0.280561122244489,0.26061453298614345,0.2600566612734305,0.29537381194040113,0.2247395106064599,-0.2247395106064599
0.282565130260521,0.26172521794706133,0.26120489138509395,0.29432793807708624,0.22808184469310167,-0.22808184469310167
0.28456913827655306,0.2629723871014021,0.2624927260330354,0.2931831378883827,0.23180231417768815,-0.23180231417768815
0.2865731462925851,0.26435700842216864,0.26392054041890645,0.2919776007258531,0.23586348011195976,-0.23586348011195976
0.2885771543086172,0.2658800498823641,0.26548865939538346,0.2907539983842395,0.24022332040652747,-0.24022332040652747
0.29058116232464926,0.26754247945499127,0.26719735897150776,0.2895593190855327,0.24483539885748287,-0.24483539885748287
0.2925851703406813,0.26934526511305334,0.26904686767177544,0.28844467643939553,0.24964905890415534,-0.24964905890415534
0.2945891783567134,0.2712893748295533,0.2710373677510022,0.2874650915387115,0.25460964396329283,-0.25460964396329283
0.29659318637274545,0.273375776577494,0.273168996266854,0.2866792460540289,0.25965874647967907,-0.25965874647967907
0.2985971943887775,0.2756054383298785,0.27544184601174093,0.28614920386669285,0.264734488156789,-0.264734488156789
0.3006012024048096,0.2779793280597098,0.27785596630562803,0.2859400984434481,0.269771834167808,-0.269771834167808
0.30260521042084165,0.2804984137399913,0.2804113636511727,0.28611978288583445,0.27470294441651094,-0.27470294441651094
0.3046092184368737,0.2831636633437252,0.28310800225239474,0.2867584398032773,0.2794575647015122,-0.2794575647015122
0.3066132264529058,0.2859760448439151,0.285945804397994,0.28792815157171286,0.28396345722427513,-0.28396345722427513
0.30861723446893785,0.28893652621356375,0.2889246507102202,0.2897024660972063,0.28814683532323415,-0.28814683532323415
0.3106212424849699,0.2920460754256741,0.29204438026007573,0.2921569663086463,0.29193179421150517,-0.29193179421150517
0.312625250501002,0.2953056604532494,0.2953047903772683,0.2953641173777109,0.2952454633768257,-0.2952454633768257
0.31462925851703405,0.2987162492692926,0.2987056139391403,0.2993605894381562,0.2980506384401244,-0.2980506384401244
0.3166332665330661,0.3022788098468064,0.302246437353378,0.30415346727937204,0.3003394074273839,-0.3003394074273839
0.3186372745490982,0.30599431015879414,0.3059266728247447,0.30973287427898316,0.3021204713705063,-0.3021204713705063
0.32064128256513025,0.3098637181782587,0.3097455646237365,0.316088261599298,0.303402867648175,-0.303402867648175
0.3226452905811623,0.31388800187820304,0.3137021957519428,0.3232062313979615,0.3041981601059241,-0.3041981601059241
0.3246492985971944,0.31806812923163014,0.3177954942984238,0.33107083145629534,0.30452015714055225,-0.30452015714055225
0.32665330661322645,0.3224050682115431,0.3220242394978067,0.33966387536403836,0.304384603631575,-0.304384603631575
0.3286573146292585,0.32689978679094484,0.3263870675005578,0.3489652330223607,0.3038089019787549,-0.3038089019787549
0.3306613226452906,0.3315532191187572,0.3308824768655598,0.3589530900430604,0.30281186368805924,-0.30281186368805924
0.33266533066132264,0.33636422032670266,0.33550883378482843,0.3696041792009747,0.30141348836868215,-0.30141348836868215
0.33466933867735466,0.34132839423786776,0.3402643770499283,0.3808939873036394,0.2996347667962172,-0.2996347667962172
0.3366733466933867,0.3464410615957238,0.34514722276936294,0.392796940469473,0.2974975050692529,-0.2974975050692529
0.3386773547094188,0.351697543143741,0.35015536884598286,0.4052865703916907,0.29502416730027503,-0.29502416730027503
0.34068136272545085,0.3570931596253903,0.3552866992231487,0.41833566379666565,0.29223773464963176,-0.29223773464963176
0.3426853707414829,0.3626232317841423,0.36053898790820904,0.43191639699485973,0.28916157882155835,-0.28916157882155835
0.344689378757515,0.36828308036346774,0.36590990278155777,0.44600045716096554,0.28581934840215,-0.28581934840215
0.34669338677354705,0.3740680261068373,0.37139700919936125,0.46055915176275253,0.28223486663596997,-0.28223486663596997
0.3486973947895791,0.37997338975772194,0.3769977733978025,0.4755635073743794,0.2784320394212256,-0.2784320394212256
0.3507014028056112,0.38599449205959213,0.3827095657064773,0.4909843589561432,0.2744347724568114,-0.2744347724568114
0.35270541082164325,0.39212665375591865,0.3885296635784179,0.506792430550999,0.2702668966058368,-0.2702668966058368
0.3547094188376753,0.3983651955901722,0.394455254443975,0.5229584082370313,0.26595210065091873,-0.26595210065091873
0.3567134268537074,0.4047054383058235,0.4004834383956629,0.5394530060791883,0.2615138707121375,-0.2615138707121375
0.35871743486973945,0.41114270264634334,0.40661123071085803,0.556247025741212,0.25697543568050407,-0.25697543568050407
0.3607214428857715,0.41767230935520244,0.4128355642190997,0.5733114103479033,0.2523597180902961,-0.2523597180902961
0.3627254509018036,0.4242895791758714,0.4191532915205758,0.5906172931255091,0.24768928991564243,-0.24768928991564243
0.36472945891783565,0.4309898328518211,0.42556118706222956,0.6081360412946613,0.2429863328297978,-0.2429863328297978
0.3667334669338677,0.4377683911265221,0.43205594907778533,0.6258392956426749,0.23827260251289573,-0.23827260251289573
0.3687374749498998,0.4446205747434452,0.4386342013978366,0.6436990061609056,0.23356939663476764,-0.23356939663476764
0.37074148296593185,0.4515417044460611,0.4452924951360626,0.6616874640960541,0.22889752617607118,-0.22889752617607118
0.3727454909819639,0.4585271009778406,0.4520273102574479,0.6797773307321082,0.22427728978278763,-0.22427728978278763
0.374749498997996,0.4655720850822543,0.45883505703433736,0.6979416631907587,0.219728450877916,-0.219728450877916
0.37675350701402804,0.4726719775027729,0.4657120773960115,0.7161539375127519,0.2152702172792711,-0.2152702172792711
0.3787575150300601,0.47982209898286726,0.47265464617737774,0.7343880692594956,0.21092122309525985,-0.21092122309525985
0.3807615230460922,0.48701777026600795,0.4796589722722935,0.7526184318540969,0.20669951269048997,-0.20669951269048997
0.38276553106212424,0.49425431209566584,0.48672119969693917,0.7708198728624667,0.20262252653141166,-0.20262252653141166
0.38476953907815625,0.5015270452153113,0.4938374085685846,0.7889677283985461,0.19870708873862303,-0.19870708873862303
0.3867735470941883,0.5088312903684156,0.5010036160050417,0.8070378358229722,0.19496939618711134,-0.19496939618711134
0.3887775551102204,0.5161623682984492,0.5082157769499887,0.8250065448907995,0.1914250090091778,-0.1914250090091778
0.39078156312625245,0.5235155997488825,0.5154697849293479,0.8428507274918138,0.188088842366882,-0.188088842366882
0.3927855711422845,0.5308863054631868,0.522761472743791,0.8605477861157386,0.1849751593718435,-0.1849751593718435
0.3947895791583166,0.5382698061848326,0.530086613102472,0.8780756611646222,0.1820975650403217,-0.1820975650403217
0.39679358717434865,0.5456614226572903,0.5374409192029721,0.8954128372253649,0.1794690011805793,-0.1794690011805793
0.3987975951903807,0.5530564756240312,0.5448200452624694,0.912538348407006,0.1771017421179329,-0.1771017421179329
0.4008016032064128,0.5604502858285254,0.5522195870051014,0.92943178283958,0.17500739117062297,-0.17500739117062297
0.40280561122244485,0.567838174014244,0.5596350821104557,0.9460732864243382,0.17319687779657306,-0.17319687779657306
0.4048096192384769,0.5752154609246576,0.5670620106281599,0.9624435659186092,0.17168045533771054,-0.17168045533771054
0.406813627254509,0.5825774673032369,0.5744957953634549,0.9785238914325363,0.1704676992943734,-0.1704676992943734
0.40881763527054105,0.5899195138934529,0.5819318022387443,0.9942960984095395,0.16956750606794913,-0.16956750606794913
0.4108216432865731,0.5972369214387759,0.5893653406360269,1.009742589157053,0.16898809211500065,-0.16898809211500065
0.4128256513026052,0.6045250106826767,0.5967916637251744,1.0248463339896141,0.16873699346073479,-0.16873699346073479
0.41482965931863724,0.6117791023686263,0.6042059687830621,1.0395908720417961,0.16882106552432796,-0.16882106552432796
0.4168336673346693,0.6189945172400952,0.6116033975085404,1.053960311804631,0.16924648321244978,-0.16924648321244978
0.4188376753507014,0.6261665760405541,0.6189790363382897,1.0679393314351913,0.170018741241388,-0.170018741241388
0.42084168336673344,0.6332905995134738,0.6263279167686608,1.0815131788856827,0.17114265465163908,-0.17114265465163908
0.4228456913827655,0.6403619084023252,0.6336450156886317,1.0946676718950448,0.1726223594822186,-0.1726223594822186
0.4248496993987976,0.6473758234505784,0.6409252557290723,1.1073891978829815,0.17446131357516326,-0.17446131357516326
0.42685370741482964,0.654327665401705,0.6481635056335566,1.1196647137835223,0.17666229748359108,-0.17666229748359108
0.4288577154308617,0.661212754999175,0.6553545806560672,1.1314817458525384,0.17922741545959608,-0.17922741545959608
0.4308617234468938,0.6680264129864594,0.6624932429909869,1.1428283894810893,0.18215809650088455,-0.18215809650088455
0.43286573146292584,0.6747639601070289,0.6695742022408444,1.1536933090440662,0.18545509543762256,-0.18545509543762256
0.4348697394789579,0.6814207171043541,0.6765921159274089,1.1640657378114492,0.18911849404336856,-0.18911849404336856
0.4368737474949899,0.6879920047219058,0.683541590051806,1.173935477947239,0.19314770215637295,-0.19314770215637295
0.438877755511022,0.6944731437031549,0.6904171797094021,1.1832929006191895,0.19754145879961466,-0.19754145879961466
0.44088176352705405,0.700859454791572,0.697213389765404,1.1921289462405105,0.20229783329029755,-0.20229783329029755
0.4428857715430861,0.7071462587306276,0.7039246755971329,1.200435124862826,0.2074142263314398,-0.2074142263314398
0.4448897795591182,0.7133288762637928,0.710545443909159,1.2082035167379837,0.2128873710803344,-0.2128873710803344
0.44689378757515025,0.719402628134538,0.7170700536275461,1.215426773064487,0.218713334190605,-0.218713334190605
0.4488977955911823,0.7253628350863341,0.7234928168796371,1.2220981169327736,0.2248875168265005,-0.2248875168265005
0.4509018036072144,0.7312048178626518,0.7298080000659881,1.2282113444819143,0.23140465565006202,-0.23140465565006202
0.45290581162324645,0.7369238972069616,0.7360098250311413,1.2337608262786872,0.23825882378359542,-0.23825882378359542
0.4549098196392785,0.7425153938627348,0.7420924703401894,1.238741508928555,0.24544343175182404,-0.24544343175182404
0.4569138276553106,0.7479746285734412,0.7480500726682089,1.2431489169264485,0.25295122840996925,-0.25295122840996925
0.45891783567134264,0.7532969220825525,0.7538767283098204,1.2469791547537927,0.2607743018658481,-0.2607743018658481
0.4609218436873747,0.7584775951335386,0.7595664948164009,1.2502289092267733,0.2689040804060286,-0.2689040804060286
0.4629258517034068,0.7635119684698708,0.765113392768576,1.2528954520992248,0.2773313334379272,-0.2773313334379272
0.46492985971943884,0.7683953628350195,0.7705114076919288,1.2549766429221132,0.2860461724617444,-0.2860461724617444
0.4669338677354709,0.7731230989724555,0.7757544921240385,1.2564709321600465,0.2950380520880305,-0.2950380520880305
0.468937875751503,0.7776904976256496,0.7808365678412135,1.2573773645636297,0.30429577111879724,-0.30429577111879724
0.47094188376753504,0.7820928795380724,0.7857515282535297,1.2576955827949816,0.31380747371207784,-0.31380747371207784
0.4729458917835671,0.7863255654531947,0.7904932409770264,1.2574258313020423,0.32356065065201056,-0.32356065065201056
0.4749498997995992,0.790383876114487,0.7950555505922261,1.2565689604356804,0.33354214074877175,-0.33354214074877175
0.47695390781563124,0.7942631322654206,0.7994322815983503,1.2551264308017966,0.3437381323949039,-0.3437381323949039
0.4789579158316633,0.7979586546494654,0.8036172415729683,1.2531003178388898,0.3541341653070468,-0.3541341653070468
0.48096192384769537,0.8014657640100926,0.8076042245470609,1.2504933166095942,0.3647151324845278,-0.3647151324845278
0.48296593186372744,0.8047797810907731,0.8113870146058408,1.2473087467927926,0.37546528241888905,-0.37546528241888905
0.4849699398797595,0.8078960266349773,0.8149593897259533,1.243550557860734,0.38636822159117257,-0.38636822159117257
0.48697394789579157,0.810809821386176,0.8183151258600403,1.239223334423456,0.3974069172966246,-0.3974069172966246
0.4889779559118236,0.8135164860878394,0.8214480012800349,1.2343323017204693,0.4085637008396006,-0.4085637008396006
0.49098196392785565,0.8160113414834396,0.8243518011908404,1.2288833312371612,0.4198202711445196,-0.4198202711445196
0.4929859719438877,0.818289708316446,0.8270203226265052,1.222882946420756,0.43115769883225435,-0.43115769883225435
0.4949899799599198,0.8203469073303298,0.829447379641338,1.2163383284678542,0.4425564308148218,-0.4425564308148218
0.49699398797595185,0.8221782592685618,0.8316268088088763,1.2092573221526337,0.4539962954651189,-0.4539962954651189
0.4989979959919839,0.8237790848746125,0.833552475041949,1.201648441661399,0.46545650842249875,-0.46545650842249875
0.501002004008016,0.8251447048919529,0.8352182777476185,1.1935208763959115,0.4769156790993255,-0.4769156790993255
0.503006012024048,0.8262704400640533,0.8366181573311624,1.1848844967040844,0.48835181795824056,-0.48835181795824056
0.5050100200400801,0.8271516111343848,0.8377461020637371,1.1757498594925726,0.4997423446349016,-0.4997423446349016
0.5070140280561122,0.8277835388464179,0.8385961553288896,1.166128213671627,0.5110640969861524,-0.5110640969861524
0.5090180360721442,0.8281615439436237,0.8391624232635175,1.1560315053776509,0.5222933411493842,-0.5222933411493842
0.5110220440881763,0.8282809471694722,0.8394390828094669,1.1454723829140305,0.5334057827049034,-0.5334057827049034
0.5130260521042084,0.8281370692674349,0.839420390192422,1.1344642013450992,0.5443765790397448,-0.5443765790397448
0.5150300601202404,0.8277252309809819,0.8391006898453699,1.1230210266723102,0.5551803530184296,-0.5551803530184296
0.5170340681362725,0.8270407530535844,0.8384744237944193,1.1111576395149203,0.5657912080739183,-0.5657912080739183
0.5190380761523046,0.8260789562287125,0.8375361415254181,1.0988895382105905,0.5761827448402457,-0.5761827448402457
0.5210420841683366,0.8248351612498378,0.836280510350357,1.0862329412433982,0.5863280794573158,-0.5863280794573158
0.5230460921843687,0.8233046888604304,0.8347023262932489,1.0732047888983023,0.5961998636881956,-0.5961998636881956
0.5250501002004008,0.8214828598039611,0.832796525515763,1.0598227440318102,0.6057703069997158,-0.6057703069997158
0.5270541082164328,0.8193649948239006,0.830558196303615,1.0461051918383435,0.6150112007688866,-0.6150112007688866
0.5290581162324649,0.8169464146637199,0.8279825916353825,1.032071238480601,0.6238939447901639,-0.6238939447901639
0.531062124248497,0.8142224400668892,0.8250651423561681,1.017740708439897,0.6323895762724392,-0.6323895762724392
0.533066132264529,0.8111883917768798,0.8218014709792238,1.0031341404286813,0.6404688015297664,-0.6404688015297664
0.5350701402805611,0.8078395905371621,0.81818740613949,0.9882727816926611,0.648102030586319,-0.648102030586319
0.5370741482965932,0.8041713570912069,0.8142189977237297,0.973178580512942,0.6552594149345174,-0.6552594149345174
0.5390781563126252,0.8001790121824849,0.809892532702793,0.9578741767004691,0.6619108887051169,-0.6619108887051169
0.5410821643286573,0.7958578765544663,0.8052045516923965,0.9423828898542234,0.6680262135305696,-0.6680262135305696
0.5430861723446894,0.7912032709506229,0.8001518662696556,0.9267287051318756,0.6735750274074357,-0.6735750274074357
0.5450901803607214,0.7862105161144248,0.7947315770735064,0.910936256256159,0.6785268978908537,-0.6785268978908537
0.5470941883767535,0.7808749327893427,0.788941092718134,0.8950308054513266,0.6828513799849413,-0.6828513799849413
0.5490981963927856,0.7751918417188473,0.782778149549388,0.8790382199723292,0.6865180791264467,-0.6865180791264467
0.5511022044088176,0.7691565636464095,0.7762408322752736,0.8629849448530786,0.6894967196974686,-0.6894967196974686
0.5531062124248497,0.7627644193154999,0.7693275955025305,0.8468979714595393,0.6917572195455217,-0.6917572195455217
0.5551102204408818,0.756010729469589,0.7620372862123923,0.8308048013873871,0.6932697710373975,-0.6932697710373975
0.5571142284569138,0.748890814852148,0.7543691672097754,0.8147334051918658,0.6940049292276851,-0.6940049292276851
0.5591182364729459,0.7413999962066473,0.7463229415811465,0.7987121753780052,0.6939337077842879,-0.6939337077842879
0.561122244488978,0.733533594276558,0.7378987781975854,0.7827698730119892,0.6930276833831817,-0.6930276833831817
0.56312625250501,0.7252869298053499,0.7290973383006696,0.7669355672368158,0.6912591093645234,-0.6912591093645234
0.565130260521042,0.7166553235364952,0.7199198032101082,0.7512385668877694,0.688601039532447,-0.688601039532447
0.567134268537074,0.7076340962134633,0.7103679031932777,0.7357083433012684,0.685027463085287,-0.685027463085287
0.5691382765531061,0.6982185685797253,0.7004439475381208,0.7203744432988559,0.6805134517773856,-0.6805134517773856
0.5711422845691382,0.6884040613787523,0.6901508558722478,0.7052663912037616,0.675035320540734,-0.675035320540734
0.5731462925851702,0.6781858953540141,0.679492190772438,0.6904135786366821,0.668570802908194,-0.668570802908194
0.5751503006012023,0.6675593912489821,0.6684721917102223,0.6758451408166004,0.6610992426038442,-0.6610992426038442
0.5771543086172344,0.6565198698071273,0.6570958103806266,0.6615898185973574,0.6526018021638957,-0.6526018021638957
0.5791583166332664,0.6450626517719198,0.6453687474627801,0.6476758093137811,0.643061685611779,-0.643061685611779
0.5811623246492985,0.6331830578868312,0.6332974908625784,0.6341306479450137,0.632464333780143,-0.632464333780143
0.5831663326653306,0.6208764088953307,0.6208893554892669,0.6209825177015899,0.620796193276944,-0.620796193276944
0.5851703406813626,0.6081380255408904,0.6081525257911418,0.6082515402252902,0.6080535113569934,-0.6080535113569934
0.5871743486973947,0.5949632285669804,0.5950961784837703,0.5959301868042226,0.594262170163318,-0.594262170163318
0.5891783567134268,0.5813473387170716,0.581730727292515,0.5839836755760807,0.5794777790089493,-0.5794777790089493
0.5911823647294588,0.5672856767346346,0.5680678452784886,0.5723716031643106,0.5637640873926667,-0.5637640873926667
0.5931863727454909,0.5527735633631403,0.5541203999692557,0.5610557447608535,0.5471850551776578,-0.5471850551776578
0.595190380761523,0.5378063193460598,0.5399023895154347,0.549998861980706,0.5298059170501633,-0.5298059170501633
0.597194388777555,0.5223792654268629,0.5254288808371488,0.5391648210058847,0.5116929406684129,-0.5116929406684129
0.5991983967935871,0.5064877223490201,0.5107159496548053,0.5285187394775346,0.4929131598320759,-0.4929131598320759
0.6012024048096192,0.4901287852769768,0.49578062230070463,0.5180271219621444,0.4735341226392648,-0.4735341226392648
0.6032064128256512,0.4733260999704763,0.4806408192098637,0.5076579807898378,0.4536236576298896,-0.4536236576298896
0.6052104208416833,0.4561237508901019,0.46531529999018684,0.49738094286609835,0.4332496571142753,-0.4332496571142753
0.6072144288577154,0.43856634825079827,0.44982360997383974,0.48716734359352115,0.41247987635415834,-0.41247987635415834
0.6092184368737474,0.4206985022675109,0.43418602815322016,0.47699030905448747,0.39138174725195285,-0.39138174725195285
0.6112224448897795,0.4025648231551846,0.4184235164063925,0.46682482751879395,0.3700222052939911,-0.3700222052939911
0.6132264529058116,0.3842099211287646,0.4025576699182336,0.4566478112355661,0.34846752860090113,-0.34846752860090113
0.6152304609218436,0.3656784064031961,0.38661066870476857,0.4464381493687608,0.32678318804077633,-0.32678318804077633
0.6172344689378757,0.34701488919342405,0.3706052301494034,0.4361767528440854,0.30503370745472136,-0.30503370745472136
0.6192384769539078,0.3282639797143935,0.35456456246075296,0.425846591792328,0.28328253312917795,-0.28328253312917795
0.6212424849699398,0.3094702881810497,0.33851231896280476,0.4154327261998486,0.2615919117257609,-0.2615919117257609
0.6232464929859719,0.29067842480833767,0.32247255312897716,0.4049223303098617,0.24002277594809263,-0.24002277594809263
0.625250501002004,0.27193299981120245,0.3064696742724662,0.39430471125883265,0.21863463728609972,-0.21863463728609972
0.627254509018036,0.2532786234045893,0.2905284038058964,0.3835713223768865,0.19748548523490625,-0.19748548523490625
0.6292585170340681,0.2347599058034431,0.27467373198394274,0.3727157715327775,0.17663169243510796,-0.17663169243510796
0.6312625250501002,0.21642145722270908,0.25893087504303125,0.36173382485848943,0.15612792522757307,-0.15612792522757307
0.6332665330661322,0.19830788787733233,0.24332523265268735,0.35062340614774956,0.13602705915762514,-0.13602705915762514
0.6352705410821643,0.18046380798225792,0.22788234559334342,0.33938459218504,0.11638009900164678,-0.11638009900164678
0.6372745490981964,0.16293382775243093,0.21262785357569536,0.3280196042269108,0.09723610292447996,-0.09723610292447996
0.6392785571142284,0.14576255740279653,0.1975874531167765,0.31653279582510246,0.07864211040845055,-0.07864211040845055
0.6412825651302605,0.1289946071482997,0.18278685538799566,0.3049306371510909,0.06064307362490039,-0.06064307362490039
0.6432865731462926,0.11267458720388562,0.16825174395024467,0.2932216959535978,0.043281791946891524,-0.043281791946891524
0.6452905811623246,0.09684710778449941,0.15400773229112952,0.281416615253812,0.026598849328447,-0.026598849328447
0.6472945891783567,0.08155677910508605,0.14008032107906399,0.2695280878585413,0.010632554299586677,-0.010632554299586677
0.6492985971943888,0.06684821138059074,0.12649485504862357,0.2575708277470183,-0.004581117649771149,0.004581117649771149
0.6513026052104208,0.05276601482595858,0.11327647943116093,0.2455615383647212,-0.019008579502399342,0.019008579502399342
0.6533066132264529,0.03935479965613459,0.1004500958441481,0.23351887783507413,-0.03261868614677793,0.03261868614677793
0.655310621242485,0.026659176086063857,0.08804031755204367,0.22146342107858774,-0.045382785974500406,0.045382785974500406
0.657314629258517,0.014723754330691619,0.07607142401085021,0.2094176188080603,-0.057274770786359896,0.057274770786359896
0.6593186372745491,0.00359314460496285,0.06456731460762688,0.1974057533475208,-0.06827112413226705,0.06827112413226705
0.6613226452905812,-0.006690716367531485,0.05355146150539092,0.1854538912023283,-0.07835096819154647,0.07835096819154647
0.6633266533066132,-0.01611773532720009,0.043046861502779254,0.17358983228734076,-0.08749610928178225,0.08749610928178225
0.6653306613226453,-0.024698731940629742,0.03307598681678492,0.16184305569915042,-0.09569108206558058,0.09569108206558058
0.6673346693386772,-0.03244489137133266,0.02366073469564478,0.15024466189798916,-0.1029231925066996,0.1029231925066996
0.6693386773547093,-0.03936739878282235,0.014822375767676643,0.13882731114319607,-0.1091825596078428,0.1091825596078428
0.6713426853707414,-0.04547743933861099,0.006581501030468839,0.12762515800473648,-0.1144621559437988,0.1144621559437988
0.6733466933867734,-0.0507861982022112,-0.0010420326167186467,0.11667378175037127,-0.11875784698380856,0.11875784698380856
0.6753507014028055,-0.0553048605371356,-0.008029158396016811,0.10601011238491408,-0.1220684291769477,0.1220684291769477
0.6773547094188376,-0.059044611506896855,-0.014361657329962085,0.0956723520936299,-0.12439566675355407,0.12439566675355407
0.6793587174348696,-0.062016636275007565,-0.02002221767866086,0.0856998918159946,-0.12574432717331632,0.12574432717331632
0.6813627254509017,-0.0642321200049804,-0.02499449623930783,0.07613322264911117,-0.1261222151277268,0.1261222151277268
0.6833667334669338,-0.06570224786032797,-0.029263181614268774,0.06701384175126791,-0.12554020497980545,0.12554020497980545
0.6853707414829658,-0.06643820500456289,-0.0328140595560833,0.05838415238554191,-0.1240122714977085,0.1240122714977085
0.6873747494989979,-0.06645117660119783,-0.03563408050000261,0.05028735771048248,-0.1215555187104877,0.1215555187104877
0.68937875751503,-0.06575234781374542,-0.03771142939707506,0.042767347889746746,-0.11819020668389686,0.11819020668389686
0.691382765531062,-0.06435290380571826,-0.03903559796325595,0.035868580054182336,-0.11393977598069424,0.11393977598069424
0.6933867735470941,-0.06226402974062899,-0.03959745946265025,0.029635950608829495,-0.10883086953413,0.10883086953413
0.6953907815631262,-0.059496910781990264,-0.03938934614572176,0.024114659332212213,-0.10289335162365573,0.10289335162365573
0.6973947895791582,-0.056062732093314714,-0.03840512946616981,0.01935006466578118,-0.0961603235981208,0.0961603235981208
0.6993987975951903,-0.05197267883811497,-0.03664030320316902,0.015387529537919428,-0.08866813594425747,0.08866813594425747
0.7014028056112224,-0.04723793617990359,-0.03409206961871636,0.0122722570073409,-0.08045639624477362,0.08045639624477362
0.7034068136272544,-0.04186968928219334,-0.030759428783206477,0.010049114945112028,-0.07156797251152498,0.07156797251152498
0.7054108216432865,-0.03587912330849678,-0.02664327120558818,0.008762448901851252,-0.062048991313027616,0.062048991313027616
0.7074148296593186,-0.02927742342232653,-0.021746473908087705,0.008455882226926593,-0.051948830043102,0.051948830043102
0.7094188376753506,-0.02207577478719527,-0.01607400008908133,0.009172102415931045,-0.0413201025940937,0.0413201025940937
0.7114228456913827,-0.014285362566615604,-0.009633002521526546,0.010952632566538972,-0.030218637609592064,0.030218637609592064
0.7134268537074148,-0.005917371924100079,-0.0024329308382982084,0.013837586715355173,-0.01870344839195159,0.01870344839195159
0.7154308617234468,0.0030170119768385545,0.005514357140090631,0.017865407724699904,-0.00683669344451864,0.00683669344451864
0.7174348697394789,0.012506603972687616,0.014194479875710986,0.023072586319497896,0.005316373431924076,-0.005316373431924076
0.719438877755511,0.022540218899934628,0.02359041221723901,0.02949335998770132,0.0176874644467767,-0.0176874644467767
0.721442885771543,0.03310667159506686,0.03368236096907351,0.037159391569728875,0.030205330368418146,-0.030205330368418146
0.7234468937875751,0.044194776894571665,0.04444763575215793,0.046099435633663866,0.042795835870652,-0.042795835870652
0.7254509018036072,0.05579334963493654,0.055860514978114395,0.05633910758570196,0.05538192237052683,-0.05538192237052683
0.7274549098196392,0.06789120465264868,0.06789210675331026,0.06791331723595537,0.06787089627066514,-0.06787089627066514
0.7294589178356713,0.08047715678419551,0.08051032010060322,0.08079230596546932,0.08022833423573711,-0.08022833423573711
0.7314629258517034,0.09354002086606458,0.09368165512452142,0.09498277303946522,0.09238053720957763,-0.09238053720957763
0.7334669338677354,0.10706861173474304,0.10737371125122142,0.11042252712125436,0.10432489538118847,-0.10432489538118847
0.7354709418837675,0.12105174422671827,0.12155547789279897,0.127060826940421,0.11605012884517692,-0.11605012884517692
0.7374749498997996,0.13547823317847757,0.13619728277387289,0.14484697332678473,0.12754759222096104,-0.12754759222096104
0.7394789579158316,0.15033689342650858,0.15127074184487732,0.16373015273140673,0.1388113309583479,-0.1388113309583479
0.7414829659318637,0.1656165398072985,0.1667487108030965,0.18365956711848513,0.14983785448770787,-0.14983785448770787
0.7434869739478958,0.18130598715733467,0.18260523817170116,0.20458456669806896,0.16062590964533335,-0.16062590964533335
0.7454909819639278,0.19739405031310447,0.19881551988857593,0.22645476961671207,0.1711762701604398,-0.1711762701604398
0.7474949899799599,0.2138695441110953,0.21535585535812407,0.24922016785343917,0.18149154286280897,-0.18149154286280897
0.749498997995992,0.23072128338779468,0.23220360492060887,0.272831220384045,0.19157598945717277,-0.19157598945717277
0.751503006012024,0.24793808297968947,0.24933714869495738,0.29723893488172604,0.20143536250818872,-0.20143536250818872
0.7535070140280561,0.26550875772326765,0.2667358467522485,0.3223949391510528,0.2110767543534442,-0.2110767543534442
0.7555110220440882,0.2834221224550163,0.28438000057837876,0.3482515433739113,0.22050845778284622,-0.22050845778284622
0.7575150300601202,0.3016669920114229,0.3022508157856385,0.3747617941282351,0.22973983744304188,-0.22973983744304188
0.7595190380761523,0.32023218122897457,0.3203303660341521,0.40187952103319,0.23878121103511415,-0.23878121103511415
0.7615230460921844,0.3391065049441587,0.33860155812525106,0.42955937678007455,0.24764373947042756,-0.24764373947042756
0.7635270541082164,0.35827877799346286,0.3570480982300617,0.4577568712253768,0.25633932523474656,-0.25633932523474656
0.7655310621242485,0.37773781521337463,0.3756544592176363,0.4864284001501937,0.2648805182850789,-0.2648805182850789
0.7675350701402806,0.39747243144038075,0.39440584904804843,0.5155312692265963,0.27328042886950055,-0.27328042886950055
0.7695390781563125,0.41747144151096816,0.413288180196941,0.5450237136759638,0.28155264671791824,-0.28155264671791824
0.7715430861723446,0.4377236602616258,0.43228804007900345,0.5748649140553563,0.2897111661026505,-0.2897111661026505
0.7735470941883766,0.4582179025288403,0.45139266243885423,0.6050150085645083,0.2977703163132001,-0.2977703163132001
0.7755511022044087,0.47894298314909906,0.47058989967878917,0.6354351022279777,0.3057446971296006,-0.3057446971296006
0.7775551102204408,0.49988771695888934,0.48986819609375676,0.6660872732727464,0.3136491189147671,-0.3136491189147671
0.7795591182364728,0.5210409187946985,0.5092165619848581,0.6969345769914131,0.32149854697830305,-0.32149854697830305
0.7815631262525049,0.5423914034930137,0.5286245486235612,0.727941047354262,0.3293080498928604,-0.3293080498928604
0.783567134268537,0.563927985890323,0.5480822240396497,0.7590716966089903,0.33709275147030904,-0.33709275147030904
0.785571142284569,0.5856394808231128,0.5675801496068087,0.790292513085622,0.34486778612799546,-0.34486778612799546
0.7875751503006011,0.6075147031278713,0.5871093574005473,0.8215704574045567,0.3526482573965378,-0.3526482573965378
0.7895791583166332,0.6295424676410853,0.6066613283039419,0.8528734572680329,0.360449199339851,-0.360449199339851
0.7915831663326652,0.6517115891992428,0.6262279708374814,0.8841704009998462,0.36828554067511654,-0.36828554067511654
0.7935871743486973,0.6740108826388307,0.6458016006900509,0.9154311299836777,0.3761720713964241,-0.3761720713964241
0.7955911823647294,0.6964291627963362,0.665374920928802,0.9466264301375087,0.38412341172009534,-0.38412341172009534
0.7975951903807614,0.7189552445082468,0.6849410028664,0.9777280225500442,0.3921539831827559,-0.3921539831827559
0.7995991983967935,0.7415779426110503,0.7044932675648252,1.008708553394283,0.40027798173536744,-0.40027798173536744
0.8016032064128256,0.7642860719412337,0.7240254679555822,1.0395415832238177,0.4085093526873467,-0.4085093526873467
0.8036072144288576,0.7870684473352846,0.7435316715568501,1.0702015757486163,0.41686176736508385,-0.41686176736508385
0.8056112224448897,0.8099138836296895,0.7630062437687162,1.100663886179035,0.42534860135839725,-0.42534860135839725
0.8076152304609218,0.8328111956609369,0.7824438317283291,1.1309047492194826,0.43398291423717567,-0.43398291423717567
0.8096192384769538,0.8557491982655134,0.8018393487073452,1.1609012667864123,0.4427774306282781,-0.4427774306282781
0.8116232464929859,0.8787167062799072,0.8211879590347153,1.1906313955193064,0.4517445225501241,-0.4517445225501241
0.813627254509018,0.9017025345406049,0.8404850635283796,1.2200739341475166,0.4608961929092426,-0.4608961929092426
0.81563126252505,0.9246954978840939,0.8597262854200595,1.2492085107708832,0.4702440600692357,-0.4702440600692357
0.8176352705410821,0.9476844111468622,0.8789074567578762,1.2780155701071068,0.4797993434086456,-0.4797993434086456
0.8196392785571142,0.9706580891653965,0.8980246052720394,1.30647636075463,0.4895728497894489,-0.4895728497894489
0.8216432865731462,0.9936053467761842,0.9170739416894534,1.3345729225157774,0.4995749608631294,-0.4995749608631294
0.8236472945891783,1.0165149988157127,0.9360518474835291,1.362288073821062,0.5098156211459961,-0.5098156211459961
0.8256513026052104,1.0393758601204706,0.9549548630460503,1.3896053992923594,0.5203043267997411,-0.5203043267997411
0.8276553106212424,1.0621767455269435,0.9737796762684421,1.4165092374793329,0.5310501150575513,-0.5310501150575513
0.8296593186372745,1.0849064698716198,0.9925231115202172,1.442984668800705,0.5420615542397295,-0.5420615542397295
0.8316633266533066,1.1075538479909859,1.0111821190129564,1.4690175037191737,0.5533467343067391,-0.5533467343067391
0.8336673346693386,1.1301076947215303,1.0297537645385266,1.4945942711763571,0.5649132579006961,-0.5649132579006961
0.8356713426853707,1.1525568248997402,1.0482352195708082,1.5197022073118003,0.5767682318298162,-0.5767682318298162
0.8376753507014028,1.1748900533621023,1.0666237517205774,1.544329244487923,0.5889182589532318,-0.5889182589532318
0.8396793587174348,1.1970961949451044,1.0849167155336539,1.5684640006407937,0.6013694304265141,-0.6013694304265141
0.8416833667334669,1.2191640644852335,1.1031115436228789,1.5920957689747661,0.6141273182709915,-0.6141273182709915
0.843687374749499,1.2410824768189774,1.1212057381248788,1.6152145080172546,0.6271969682325029,-0.6271969682325029
0.845691382765531,1.262840246782824,1.1391968624730064,1.6378108320483016,0.6405828928977113,-0.6405828928977113
0.8476953907815631,1.2844261892132594,1.1570825334782606,1.659876001918077,0.6542890650384444,-0.6542890650384444
0.8496993987975952,1.3058291189467714,1.174860413710392,1.6814019162640377,0.6683189111567462,-0.6683189111567462
0.8517034068136272,1.3270378508198475,1.192528204171802,1.7023811031380909,0.682675305205513,-0.682675305205513
0.8537074148296593,1.3480411996689756,1.210083637257207,1.7228067120528445,0.6973605624615694,-0.6973605624615694
0.8557114228456913,1.368827980330642,1.2275244699924974,1.7426725064549091,0.7123764335300857,-0.7123764335300857
0.8577154308617234,1.3893870076413353,1.2448484775465065,1.7619728566319086,0.7277240984611043,-0.7277240984611043
0.8597194388777555,1.4097070964375418,1.2620534470098772,1.7807027330589795,0.7434041609607749,-0.7434041609607749
0.8617234468937875,1.4297770615557492,1.279137171435528,1.798857700189328,0.7594166426817279,-0.7594166426817279
0.8637274549098196,1.4495857178324443,1.2960974441355964,1.816433910692509,0.7757609775786838,-0.7757609775786838
0.8657314629258517,1.4691218801041162,1.3129320532301418,1.8334281001431265,0.7924360063171572,-0.7924360063171572
0.8677354709418837,1.4883743632072508,1.3296387764432087,1.8498375821617052,0.8094399707247122,-0.8094399707247122
0.8697394789579158,1.5073319819783362,1.346215376142236,1.8656602440085526,0.8267705082759194,-0.8267705082759194
0.8717434869739479,1.5259835512538586,1.3626595946171547,1.880894542630628,0.8444246466036814,-0.8444246466036814
0.8737474949899798,1.544317885870306,1.3789691495958634,1.8955395011604745,0.8623987980312522,-0.8623987980312522
0.8757515030060119,1.5623238006641662,1.3951417299931432,1.9095947058654525,0.8806887541208338,-0.8806887541208338
0.877755511022044,1.5799901104719263,1.4111749918904017,1.9230603035446543,0.8992896802361491,-0.8992896802361491
0.879759519038076,1.5973056301300743,1.4270665547440047,1.9359369993699946,0.9181961101180146,-0.9181961101180146
0.8817635270541081,1.6142591744750971,1.4428139978203243,1.9482260551671304,0.937401940473518,-0.937401940473518
0.8837675350701402,1.6308395583434807,1.4584148568559272,1.9599292881309884,0.956900425580866,-0.956900425580866
0.8857715430861722,1.6470355965717145,1.473866620941747,1.9710490699697594,0.9766841719137347,-0.9766841719137347
0.8877755511022043,1.6628361039962853,1.4891667296303819,1.9815883264703325,0.9967451327904313,-0.9967451327904313
0.8897795591182364,1.67822989545368,1.5043125702660431,1.9915505374771842,1.017074603054902,-1.017074603054902
0.8917835671342684,1.6932057857803855,1.5193014755370289,2.000939737275805,1.0376632137982524,-1.0376632137982524
0.8937875751503005,1.7077525898128916,1.5341307212509265,2.009760515370675,1.0585009271311783,-1.0585009271311783
0.8957915831663326,1.7218591223876816,1.548797524333158,2.0180180176468263,1.0795770310194894,-1.0795770310194894
0.8977955911823646,1.7355141983412476,1.5632990410497851,2.0257179479028835,1.1008801341966865,-1.1008801341966865
0.8997995991983967,1.7487066325100717,1.5776323654558817,2.03286656974234,1.1223981611694238,-1.1223981611694238
0.9018036072144288,1.761427755158353,1.5917945280711594,2.039470708808632,1.1441183473336871,-1.1441183473336871
0.9038076152304608,1.7736825019432128,1.6057824947848611,2.0455377553482657,1.1660272342214566,-1.1660272342214566
0.9058116232464929,1.7854803873593161,1.619593165992347,2.0510756670849783,1.188110664899716,-1.188110664899716
0.907815631262525,1.7968309293518456,1.6332233759661512,2.056092972386332,1.2103537795459702,-1.2103537795459702
0.909819639278557,1.8077436458659837,1.6466698924646828,2.060598773702864,1.2327410112265014,-1.2327410112265014
0.9118236472945891,1.8182280548469125,1.6599294165821115,2.064602751258,1.2552560819062228,-1.2552560819062228
0.9138276553106212,1.8282936742398153,1.6729985828433929,2.0681151669655233,1.2778819987212624,-1.2778819987212624
0.9158316633266532,1.8379500219898732,1.685873959548763,2.0711468685492886,1.3006010505482373,-1.3006010505482373
0.9178356713426853,1.8472066160422693,1.6985520493724455,2.0737092938381134,1.3233948049067776,-1.3233948049067776
0.9198396793587174,1.8560729743421862,1.7110292902207254,2.0758144752065495,1.3462441052349012,-1.3462441052349012
0.9218436873747494,1.8645586148348063,1.7233020563549473,2.077475044130043,1.3691290685798516,-1.3691290685798516
0.9238476953907815,1.8726730554653117,1.73536665978544,2.078704235820568,1.392029083750312,-1.392029083750312
0.9258517034068136,1.8804258141788852,1.747219351942766,2.0795158939062284,1.4149228099793034,-1.4149228099793034
0.9278557114228456,1.8878264089207089,1.758856325633178,2.079924475115588,1.437788176150768,-1.437788176150768
0.9298597194388777,1.894884357635965,1.7702737172855707,2.079945053924415,1.4606023806467263,-1.4606023806467263
0.9318637274549098,1.9016091782698366,1.7814676094976996,2.079593327119385,1.4833418918760142,-1.4833418918760142
0.9338677354709418,1.9080103887675057,1.7924340338898883,2.0788856182298403,1.5059824495499365,-1.5059824495499365
0.9358717434869739,1.9140975070741548,1.8031689742749384,2.0778388817749214,1.5284990667749552,-1.5284990667749552
0.937875751503006,1.9198800511349667,1.8136683701534189,2.0764707072693964,1.5508660330374415,-1.5508660330374415
0.939879759519038,1.925367538895123,1.8239281205440419,2.0747993229272375,1.5730569181608463,-1.5730569181608463
0.9418837675350701,1.9305694882998068,1.8339440881592974,2.0728435989971836,1.5950445773214112,-1.5950445773214112
0.9438877755511021,1.9354954172942005,1.8437121039370998,2.070623050659694,1.6168011572145056,-1.6168011572145056
0.9458917835671342,1.940154843823486,1.8532279719396547,2.0681578404089653,1.6382981034703439,-1.6382981034703439
0.9478957915831663,1.9445572858328461,1.8624874746313789,2.065468779838027,1.6595061694247308,-1.6595061694247308
0.9498997995991983,1.948712261267463,1.8714863785482176,2.0625773307383817,1.6803954263580534,-1.6803954263580534
0.9519038076152304,1.9526292880725198,1.8802204403712879,2.059505605418727,1.7009352753238487,-1.7009352753238487
0.9539078156312625,1.956317884193198,1.8886854134183668,2.056276366139904,1.7210944606968295,-1.7210944606968295
0.9559118236472945,1.9597875675746808,1.8968770545673628,2.0529130235548307,1.7408410855798946,-1.7408410855798946
0.9579158316633266,1.9630478561621503,1.9047911316264876,2.0494396340335284,1.7601426292194469,-1.7601426292194469
0.9599198396793587,1.9661082679007884,1.9124234311665416,2.045880895743497,1.7789659665895858,-1.7789659665895858
0.9619238476953907,1.9689783207357785,1.9197697668313092,2.042262143345379,1.7972773903172394,-1.7972773903172394
0.9639278557114228,1.971667532612302,1.926825988142796,2.0386093411521724,1.81504263513342,-1.81504263513342
0.9659318637274549,1.9741854214755423,1.933587989818682,2.0349490745878986,1.8322269050494655,-1.8322269050494655
0.9679358717434869,1.9765415052706812,1.9400517216201085,2.0313085397679025,1.8487949034723143,-1.8487949034723143
0.969939879759519,1.9787453019429015,1.9462131987486035,2.0277155310081385,1.8647108664890684,-1.8647108664890684
0.9719438877755511,1.9808063294373859,1.9520685128117414,2.0241984260542587,1.8799385995692242,-1.8799385995692242
0.9739478957915831,1.9827341056993155,1.9576138433778845,2.020786168803458,1.8944415179523109,-1.8944415179523109
0.9759519038076151,1.984538148673874,1.962845470141123,2.0175082492726544,1.9081826910095918,-1.9081826910095918
0.9779559118236472,1.9862279763062436,1.9677597857183846,2.014394680545079,1.92112489089169,-1.92112489089169
0.9799599198396792,1.987813106541606,1.9723533091014973,2.0114759724034945,1.9332306457995,-1.9332306457995
0.9819639278557113,1.9893030573251445,1.976622699787837,2.008783101334563,1.9444622982411108,-1.9444622982411108
0.9839679358717434,1.9907073466020413,1.9805647726141318,2.0063474765618747,1.9547820686663886,-1.9547820686663886
0.9859719438877754,1.9920354923174783,1.9841765133188336,2.004200901741363,1.9641521248963045,-1.9641521248963045
0.9879759519038075,1.9932970124166385,1.987455094859461,2.0023755319432777,1.9725346577756442,-1.9725346577756442
0.9899799599198396,1.9945014248447044,1.9903978945122756,2.0009038255777014,1.97989196344685,-1.97989196344685
0.9919839679358716,1.9956582475468583,1.9930025117826138,1.9998184911687247,1.986186532396503,-1.986186532396503
0.9939879759519037,1.9967769984682817,1.9952667871552734,1.9991524302107908,1.991381144099756,-1.991381144099756
0.9959919839679358,1.9978671955541587,1.997188821715369,1.9989386868937749,1.9954389565369632,-1.9954389565369632
0.9979959919839678,1.9989383567496706,1.9987669976711606,1.9992105559351905,1.9983234394071308,-1.9983234394071308
1.0,2.0,1.9999999998115103,2.000019999812338,1.9999799998106829,-1.9999799998106829


==> data/unconstrained/feval_normalizedBayesianGenoSolver.csv <==
feval,mean,std_lower,std_upper
0.0,1.0,1.0,1.0
0.025039123630672927,0.46575937757132124,0.019919422667211695,0.9115993324754308
0.050078247261345854,0.3469174873302568,3.132586524403813e-29,0.7630250330538291
0.07511737089201878,0.2507627982082291,2.7266403228061903e-29,0.6125794858484106
0.10015649452269171,0.20828037952991924,2.4242662730903093e-29,0.5425783085087525
0.12519561815336464,0.17229174030728034,2.2018363447278124e-29,0.4848842962541382
0.15023474178403756,0.15540694528100554,1.9816653606317938e-29,0.45060444598657035
0.1752738654147105,0.14034310281617804,1.83367239222048e-29,0.4242503286425119
0.20031298904538342,0.12089160561282165,1.7393784443558192e-29,0.3844136222604672
0.22535211267605634,0.11214482786201496,1.6216418124159626e-29,0.36726244331240226
0.25039123630672927,0.09848952035911018,1.4981098467457432e-29,0.3363794576175101
0.27543035993740217,0.092315092400542,1.4266440108509758e-29,0.32301112824278555
0.3004694835680751,0.08704194321944772,1.3805437808937603e-29,0.3134613334730193
0.3255086071987481,0.08196756172150099,1.2689841352025712e-29,0.3037229790694015
0.350547730829421,0.0751930194784522,1.1926604139141369e-29,0.28564814123820126
0.3755868544600939,0.07110983518547442,1.008879665286193e-29,0.27720194512956525
0.40062597809076683,0.065056940256574,9.564167846649973e-30,0.26150566048550383
0.4256651017214398,0.06136386448668277,8.695807338798355e-30,0.2509906633278798
0.4507042253521127,0.05837532943375369,8.29666320985629e-30,0.24106272186332556
0.4757433489827856,0.05442233474222673,7.981374785694594e-30,0.23410126173228996
0.5007824726134585,0.04749377406165672,7.47160581924646e-30,0.21274782362889336
0.5258215962441315,0.04609364875193953,6.848605155685876e-30,0.20883443810581964
0.5508607198748043,0.0434974270937509,6.374868557229737e-30,0.19938043714849604
0.5758998435054773,0.042178197553895284,5.411017635260583e-30,0.19545805105012065
0.6009389671361502,0.04108791644226198,5.231671400142485e-30,0.1933605474555808
0.6259780907668232,0.04012438881567261,4.7859798006277955e-30,0.19041064871004193
0.6510172143974962,0.03917779433276652,4.046363632060334e-30,0.1874001626603388
0.676056338028169,0.03563743525293264,0.0,0.17377419297421481
0.701095461658842,0.03454947919342752,0.0,0.17027254895604266
0.7261345852895149,0.033888620239801194,0.0,0.1685556619090845
0.7511737089201878,0.03285014225273378,0.0,0.16618056677878132
0.7762128325508607,0.031753536223627254,0.0,0.16367304151611992
0.8012519561815337,0.03129720416631285,0.0,0.16266786857091173
0.8262910798122066,0.030194156585062932,0.0,0.15961062994755518
0.8513302034428796,0.029660146144678094,0.0,0.15855001794495066
0.8763693270735524,0.02907352566644382,0.0,0.15732039273224435
0.9014084507042254,0.02820498065371574,0.0,0.15539171250047434
0.9264475743348983,0.02756000925539628,0.0,0.15408433037541122
0.9514866979655712,0.025642964725191057,0.0,0.14624279397379877
0.9765258215962441,0.02429693111721933,0.0,0.14345318965910128
1.001564945226917,0.020826659065495755,0.0,0.12878061057752807
1.02660406885759,0.020700495079949664,0.0,0.12844452302439519
1.051643192488263,0.02055532457970723,0.0,0.12800334063101287
1.0766823161189358,0.020188638843202548,0.0,0.12692249106788958
1.1017214397496087,0.019415861445028045,0.0,0.1253870185098722
1.1267605633802817,0.018986538047178175,0.0,0.12475807373356708
1.1517996870109546,0.018722143625732452,0.0,0.12438153263252882
1.1768388106416277,0.018600091595553637,0.0,0.12415522366093523
1.2018779342723005,0.018522065045377227,0.0,0.12395069385490584
1.2269170579029733,0.018442371779116208,0.0,0.12376171689512303
1.2519561815336464,0.01838043746106032,0.0,0.12351644549114824
1.2769953051643192,0.01830660394510406,0.0,0.12328239678541351
1.3020344287949923,0.018176954283470534,0.0,0.12287123817636918
1.3270735524256652,0.018103173169042842,0.0,0.12267524718162365
1.352112676056338,0.016660361377472652,0.0,0.11273461999334475
1.377151799687011,0.01659100646411947,0.0,0.11258860539978024
1.402190923317684,0.016500738467710184,0.0,0.11241235752388423
1.4272300469483568,0.016383551057024496,0.0,0.11217240044132011
1.4522691705790298,0.016084841048483393,0.0,0.11174838151360111
1.4773082942097027,0.016034497236598503,0.0,0.11164167228718606
1.5023474178403755,0.015959556759659446,0.0,0.1113050014387813
1.5273865414710486,0.01592038530137267,0.0,0.11121995248359424
1.5524256651017214,0.015832011239649172,0.0,0.11105524488331049
1.5774647887323945,0.01576281998332267,0.0,0.11093411803623972
1.6025039123630673,0.015727676583522216,0.0,0.11086502329755701
1.6275430359937402,0.015674329893887676,0.0,0.11077469811105928
1.6525821596244132,0.015639220204407486,0.0,0.11071449457540308
1.677621283255086,0.013918285449075883,0.0,0.1048096080476637
1.7026604068857591,0.013861688631515537,0.0,0.10473577082373513
1.727699530516432,0.013809169828550448,0.0,0.10466994437816927
1.7527386541471048,0.013661668290109464,0.0,0.10377521354216425
1.777777777777778,0.013626581004475708,0.0,0.10372532837850836
1.8028169014084507,0.013600277967780246,0.0,0.10367802470837714
1.8278560250391236,0.013572674937237853,0.0,0.10362948768682717
1.8528951486697967,0.013546833129119397,0.0,0.10358725752096062
1.8779342723004695,0.013536533613158671,0.0,0.10356996766384204
1.9029733959311423,0.013528456577813257,0.0,0.10355573571847598
1.9280125195618154,0.013520292735262852,0.0,0.10354156067317889
1.9530516431924883,0.013506647895152307,0.0,0.10352146231758973
1.9780907668231613,0.013488465786568671,0.0,0.10349484294619117
2.003129890453834,0.013206436813515502,0.0,0.1010921957231844
2.028169014084507,0.013157416299259105,0.0,0.10058847500576083
2.05320813771518,0.013122479913736981,0.0,0.10025211274430523
2.078247261345853,0.01310646852793464,0.0,0.10013847485017634
2.103286384976526,0.013087632565431554,0.0,0.09999228891837815
2.128325508607199,0.013000116566441495,0.0,0.0990590873922663
2.1533646322378717,0.012991848462631432,0.0,0.09904445289963404
2.1784037558685445,0.012935784403019172,0.0,0.09850043012175824
2.2034428794992174,0.012822755029607804,0.0,0.09737014961848024
2.2284820031298906,0.01270178957515204,0.0,0.09629068959991996
2.2535211267605635,0.011602724673430927,0.0,0.08765440156623319
2.2785602503912363,0.011263412880899968,0.0,0.0840200523960216
2.303599374021909,0.01108940420335554,0.0,0.0823408589136875
2.328638497652582,0.011070278656255574,0.0,0.0823221128973296
2.3536776212832553,0.011061881769609717,0.0,0.0823137067676237
2.378716744913928,0.011061592641681686,0.0,0.08231233612783921
2.403755868544601,0.011061090104824811,0.0,0.08230998226696866
2.428794992175274,0.010728228695299836,0.0,0.07912143425296517
2.4538341158059467,0.010423586207804267,0.0,0.07651588767810372
2.47887323943662,0.010260804142136863,0.0,0.07525913845025675
2.503912363067293,0.008631729187636099,0.0,0.06788254088910217
2.5289514866979657,0.00857157232952752,0.0,0.06748243703735665
2.5539906103286385,0.008566040058149581,0.0,0.06744712228459859
2.5790297339593113,0.00856432717961527,0.0,0.06743675006942373
2.6040688575899846,0.007575193705937336,0.0,0.06329233539717584
2.6291079812206575,0.007405594055464856,0.0,0.06306573589490963
2.6541471048513303,0.007404832076967488,0.0,0.06306140665483778
2.679186228482003,0.007404553059451282,0.0,0.06305980730912467
2.704225352112676,0.007404291200508267,0.0,0.06305830004127606
2.729264475743349,0.007403953845832014,0.0,0.06305636897480948
2.754303599374022,0.007399981521440637,0.0,0.06304863388990728
2.779342723004695,0.007399076999362407,0.0,0.06304346827728782
2.804381846635368,0.007398596565918288,0.0,0.06304072168041921
2.8294209702660407,0.007398270967913123,0.0,0.06303886698469124
2.8544600938967135,0.007397755788012815,0.0,0.06303592029905583
2.879499217527387,0.007396813690074099,0.0,0.06303052510227808
2.9045383411580596,0.007396054598721157,0.0,0.06302618274756196
2.9295774647887325,0.007395295462159553,0.0,0.06302184162520444
2.9546165884194053,0.007394144860593023,0.0,0.06301527573271787
2.979655712050078,0.007393023539407813,0.0,0.06300888841670886
3.004694835680751,0.007392365417567798,0.0,0.06300515214499017
3.0297339593114243,0.007391714007833307,0.0,0.06300144887130998
3.054773082942097,0.007391329472004091,0.0,0.06299925080858032
3.07981220657277,0.00739112525873211,0.0,0.06299807583476436
3.104851330203443,0.007390941493134133,0.0,0.06299701530558319
3.1298904538341157,0.0073906200281696165,0.0,0.06299518210683368
3.154929577464789,0.007390238959985037,0.0,0.06299301029831866
3.179968701095462,0.007389980517553037,0.0,0.06299153503625278
3.2050078247261347,0.007389796799641749,0.0,0.06299048058703949
3.2300469483568075,0.0073892435371591125,0.0,0.06298732006274808
3.2550860719874803,0.007388751844101579,0.0,0.06298450974246446
3.2801251956181536,0.007388061056249832,0.0,0.06298058157597618
3.3051643192488265,0.007387100526708493,0.0,0.06297511983630578
3.3302034428794993,0.007385890980577278,0.0,0.06296826009780986
3.355242566510172,0.007384423583975936,0.0,0.0629599415791885
3.380281690140845,0.007382857882650023,0.0,0.06295108149997083
3.4053208137715183,0.007381531555352084,0.0,0.06294358240254924
3.430359937402191,0.007380238513776164,0.0,0.06293627470965653
3.455399061032864,0.007379340728123413,0.0,0.06293120567595488
3.480438184663537,0.007378847221024286,0.0,0.06292841547707521
3.5054773082942097,0.00737832093472335,0.0,0.06292543544683321
3.5305164319248825,0.00737786064536264,0.0,0.06292282809467531
3.555555555555556,0.007377519578049453,0.0,0.06292089971442895
3.5805946791862286,0.00737724210434661,0.0,0.06291933361385602
3.6056338028169015,0.007376875873755243,0.0,0.06291726817747233
3.6306729264475743,0.0073766366622643265,0.0,0.06291592716602772
3.655712050078247,0.0073762926448466964,0.0,0.06291398891161597
3.6807511737089205,0.007375940042210233,0.0,0.06291200485517143
3.7057902973395933,0.007375593816803996,0.0,0.06291006917976404
3.730829420970266,0.00737535324993158,0.0,0.06290871469330309
3.755868544600939,0.00737514244507271,0.0,0.06290753000984939
3.780907668231612,0.007374906353989703,0.0,0.0629062027078146
3.8059467918622847,0.007374503393153534,0.0,0.06290392935195113
3.830985915492958,0.007374145875289994,0.0,0.0629019127930193
3.856025039123631,0.007373977701785782,0.0,0.06290095837952908
3.8810641627543037,0.007373846384847759,0.0,0.06290020806576613
3.9061032863849765,0.007373700244890882,0.0,0.06289942892363104
3.9311424100156493,0.0073729686962568,0.0,0.06289752896876309
3.9561815336463226,0.007372067820903212,0.0,0.06289488774767776
3.9812206572769955,0.007371415454800017,0.0,0.06289134125666732
4.006259780907668,0.007369578186013072,0.0,0.06288346171478515
4.031298904538342,0.007367654417340653,0.0,0.06287500243731932
4.056338028169014,0.00736432147114191,0.0,0.06285754492988763
4.081377151799687,0.0073624080721944,0.0,0.06284703672925908
4.10641627543036,0.007360966683665638,0.0,0.06283908630658885
4.131455399061033,0.007359840517493653,0.0,0.06283284223415664
4.156494522691706,0.007358595995527124,0.0,0.06282592774569846
4.181533646322379,0.0073576137117123686,0.0,0.0628204681934985
4.206572769953052,0.0073565500239781605,0.0,0.06281457069616028
4.231611893583724,0.007354914558206598,0.0,0.06280552133469121
4.256651017214398,0.00735356946944866,0.0,0.06279815031521045
4.281690140845071,0.007352817463167577,0.0,0.06279421332145947
4.306729264475743,0.007351469724046836,0.0,0.06279110613919353
4.331768388106417,0.00734843193771355,0.0,0.06278665951006093
4.356807511737089,0.007347103266209155,0.0,0.06278414179752904
4.381846635367762,0.007345588203605782,0.0,0.06278170358181169
4.406885758998435,0.007342931845843391,0.0,0.06277821205084622
4.431924882629108,0.007341830122623595,0.0,0.06277616255914212
4.456964006259781,0.007341298818143501,0.0,0.0627743580324986
4.482003129890454,0.007341099274833427,0.0,0.06277329527379542
4.507042253521127,0.007340901184617237,0.0,0.06277226559048744
4.532081377151799,0.0073407975676895824,0.0,0.06277174228587168
4.557120500782473,0.007340712710941747,0.0,0.06277133515412783
4.582159624413146,0.007340626211910302,0.0,0.06277092081753897
4.607198748043818,0.0073405483633832164,0.0,0.06277053758714778
4.632237871674492,0.007340446058987777,0.0,0.0627700154695378
4.657276995305164,0.007340181456501336,0.0,0.06276859745320064
4.682316118935837,0.007339868885752659,0.0,0.06276689729667818
4.707355242566511,0.007339339269232024,0.0,0.0627640197311814
4.732394366197183,0.007338573071320524,0.0,0.06275982986437971
4.757433489827856,0.007337764772241611,0.0,0.06275541226933957
4.782472613458529,0.007337001113723599,0.0,0.06275123793507327
4.807511737089202,0.007336462741573146,0.0,0.06274829704847901
4.832550860719875,0.007336075830857479,0.0,0.06274618022567682
4.857589984350548,0.007335704623522846,0.0,0.06274416889335023
4.882629107981221,0.00733533317135812,0.0,0.06274216340548996
4.907668231611893,0.007335097329350435,0.0,0.06274090394379939
4.932707355242567,0.007334715503493006,0.0,0.06273883119563253
4.95774647887324,0.007334342137828853,0.0,0.06273680640419876
4.982785602503912,0.0073340471584407325,0.0,0.06273521153242571
5.007824726134586,0.007333608217837059,0.0,0.06273281946374494
5.032863849765258,0.007333198397280114,0.0,0.06273057838612227
5.057902973395931,0.007332974884035583,0.0,0.06272936464551901
5.082942097026605,0.0073328289334730085,0.0,0.06272856327660148
5.107981220657277,0.007332636665723266,0.0,0.062727519194781
5.13302034428795,0.007332424445171407,0.0,0.06272637598505733
5.158059467918623,0.007332082422387067,0.0,0.06272451814178988
5.183098591549296,0.007331659288938803,0.0,0.06272221647339407
5.208137715179969,0.007331398162558001,0.0,0.06272079372304082
5.233176838810642,0.007331198901501474,0.0,0.0627197109732276
5.258215962441315,0.007330994365075033,0.0,0.06271860907414445
5.283255086071987,0.007330693923706319,0.0,0.06271697862333475
5.308294209702661,0.007330433592478397,0.0,0.06271556166290018
5.333333333333333,0.007330358059203258,0.0,0.0627151548374876
5.358372456964006,0.007330277636059542,0.0,0.06271471812587093
5.38341158059468,0.007330193082804822,0.0,0.06271426422874124
5.408450704225352,0.007330082745277679,0.0,0.06271367328169926
5.433489827856025,0.007329961200847927,0.0,0.06271302477112069
5.458528951486698,0.007329807401900066,0.0,0.0627121933301225
5.483568075117371,0.007329663697318057,0.0,0.06271141866545864
5.508607198748044,0.007329501714066735,0.0,0.06271053649537277
5.533646322378717,0.0073294024230218646,0.0,0.06270999289376931
5.55868544600939,0.007329264616893421,0.0,0.06270923358552877
5.583724569640062,0.007329137569543367,0.0,0.06270854010444349
5.608763693270736,0.007329043949805721,0.0,0.06270802497702907
5.633802816901409,0.007328932326444397,0.0,0.06270741004883114
5.658841940532081,0.007328782008440014,0.0,0.06270658849999951
5.683881064162755,0.007328618593350326,0.0,0.06270569138126601
5.708920187793427,0.007328459163154017,0.0,0.0627048255259401
5.7339593114241,0.007328371596630285,0.0,0.0627043444634015
5.758998435054774,0.00732826606456123,0.0,0.06270377320664353
5.784037558685446,0.007328160898365319,0.0,0.06270320396939612
5.809076682316119,0.007328012575593796,0.0,0.06270240650140016
5.834115805946792,0.007327756357172958,0.0,0.06270101942660129
5.859154929577465,0.007327628036301648,0.0,0.06270033081125426
5.884194053208138,0.007327464676961078,0.0,0.06269945208216111
5.909233176838811,0.00732730982502555,0.0,0.06269861948598984
5.934272300469484,0.00732718181150205,0.0,0.0626979329667319
5.959311424100156,0.007327088725252719,0.0,0.06269746355923639
5.98435054773083,0.0073270047964830625,0.0,0.06269703420936697
6.009389671361502,0.007326926863751481,0.0,0.0626966253766218
6.034428794992175,0.007326845566581314,0.0,0.06269619411005929
6.059467918622849,0.007326778458554026,0.0,0.06269583403286676
6.084507042253521,0.007326615643159801,0.0,0.06269494008539553
6.109546165884194,0.00732614475500635,0.0,0.06269237766215245
6.134585289514867,0.007324504370419387,0.0,0.0626834641709334
6.15962441314554,0.00732183405368564,0.0,0.0626689914595692
6.184663536776213,0.007317573906461501,0.0,0.06264596949808626
6.209702660406886,0.0073109862231067945,0.0,0.06261056764764407
6.234741784037559,0.0073049356290578495,0.0,0.06257820830589873
6.259780907668231,0.007301967381105999,0.0,0.06256240502894644
6.284820031298905,0.0073004774067631445,0.0,0.06255448835694226
6.309859154929578,0.0072997239997539915,0.0,0.06255049203600073
6.33489827856025,0.00729912945186987,0.0,0.06254734404937089
6.359937402190924,0.007298383063249165,0.0,0.06254339901009358
6.384976525821596,0.007297707080185834,0.0,0.06253982838586797
6.410015649452269,0.007297024614172476,0.0,0.0625362197229884
6.435054773082943,0.0072962985399813475,0.0,0.06253238772921348
6.460093896713615,0.00729589156191178,0.0,0.0625302415721183
6.485133020344288,0.0072956083849713,0.0,0.0625287429459778
6.510172143974961,0.00729523402340066,0.0,0.06252676026817312
6.535211267605634,0.007294942012604734,0.0,0.06252523222236399
6.560250391236307,0.007294702438158656,0.0,0.06252398136222896
6.58528951486698,0.007294592524442068,0.0,0.06252342981006388
6.610328638497653,0.00729444233744369,0.0,0.06252266908919975
6.635367762128325,0.007294321196555906,0.0,0.06252206289219309
6.660406885758999,0.007294173535183852,0.0,0.06252134383687953
6.685446009389672,0.007294065840330742,0.0,0.0625208720786552
6.710485133020344,0.007294006879976367,0.0,0.0625206137533943
6.735524256651018,0.007293957028787595,0.0,0.06252041083771014
6.76056338028169,0.007293920820356927,0.0,0.06252025378119613
6.785602503912363,0.007293859143649325,0.0,0.06252002615975545
6.810641627543037,0.0072937853558151045,0.0,0.06251967355094627
6.835680751173709,0.007293630287660032,0.0,0.0625188734098353
6.860719874804382,0.007293486423291581,0.0,0.06251814432611026
6.885758998435055,0.007293369555906796,0.0,0.06251754008823893
6.910798122065728,0.007293212639648292,0.0,0.06251673168481779
6.9358372456964,0.00729299123143151,0.0,0.06251557771162246
6.960876369327074,0.007292817888723576,0.0,0.06251469489947363
6.985915492957747,0.007292703515533387,0.0,0.06251417025926526
7.010954616588419,0.007292598580756238,0.0,0.0625137608044421
7.035993740219093,0.0072925153744733805,0.0,0.06251336039085158
7.061032863849765,0.007292448504352155,0.0,0.06251305015188134
7.086071987480438,0.007292353902881709,0.0,0.06251260209965025
7.111111111111112,0.007292241330906196,0.0,0.06251203372218905
7.136150234741784,0.0072921419987861235,0.0,0.06251152922610048
7.161189358372457,0.007292012392741121,0.0,0.06251085891506218
7.18622848200313,0.00729172652865806,0.0,0.06250937656466224
7.211267605633803,0.007291398884979931,0.0,0.06250766392489918
7.236306729264476,0.007291144267807248,0.0,0.0625063442032473
7.261345852895149,0.007290830450962483,0.0,0.06250472166041836
7.286384976525822,0.007290430571656338,0.0,0.06250262631634909
7.311424100156494,0.0072900436422393584,0.0,0.0625005970033868
7.336463223787168,0.007289762266417207,0.0,0.06249912284918209
7.361502347417841,0.007289536324518058,0.0,0.06249792697313728
7.386541471048513,0.007289179943859422,0.0,0.06249605444829097
7.411580594679187,0.007288808954406697,0.0,0.06249411652706237
7.436619718309859,0.007288602736087849,0.0,0.06249302588114824
7.461658841940532,0.007288416559886811,0.0,0.06249207950372231
7.486697965571206,0.007288293412745984,0.0,0.062491460213710735
7.511737089201878,0.007288213838821397,0.0,0.062491053672982924
7.536776212832551,0.007288059791003147,0.0,0.06249024880694134
7.561815336463224,0.007287903807484826,0.0,0.06248942879760846
7.586854460093897,0.007287694864738332,0.0,0.06248833899606937
7.611893583724569,0.007287574595856596,0.0,0.062487713802968615
7.636932707355243,0.007287444700059269,0.0,0.06248704839636468
7.661971830985916,0.007287315649346007,0.0,0.062486396976930855
7.687010954616588,0.007287214609241592,0.0,0.062485876050875085
7.712050078247262,0.007287094597885214,0.0,0.06248526002800445
7.737089201877934,0.007286832231231766,0.0,0.062483893709540966
7.762128325508607,0.007286519896669887,0.0,0.06248225178143077
7.787167449139281,0.007286306065602665,0.0,0.0624811357824704
7.812206572769953,0.0072862194168454636,0.0,0.062480682580970524
7.837245696400626,0.0072862102679398764,0.0,0.06248065095187767
7.862284820031299,0.007286200097612762,0.0,0.062480616552600635
7.887323943661972,0.007286191260345036,0.0,0.06248058686635247
7.912363067292645,0.007286184895414623,0.0,0.06248055610888865
7.937402190923318,0.007286176999437913,0.0,0.0624805256363451
7.962441314553991,0.007286171943823728,0.0,0.06248049409741561
7.987480438184663,0.007286169084135509,0.0,0.06248047192774881
8.012519561815337,0.007286165608302763,0.0,0.06248044527399069
8.03755868544601,0.007286162144084691,0.0,0.0624804144842518
8.062597809076683,0.007286158136459494,0.0,0.062480388807296505
8.087636932707355,0.007286151461845309,0.0,0.062480356124740545
8.112676056338028,0.007286145520975949,0.0,0.0624803292385946
8.137715179968701,0.007286137786166633,0.0,0.0624802982179542
8.162754303599375,0.007286128883545909,0.0,0.062480266011280816
8.187793427230048,0.007286118007561137,0.0,0.06248022989393853
8.21283255086072,0.007286109680364546,0.0,0.06248019699984991
8.237871674491393,0.007286101037438642,0.0,0.06248016544743126
8.262910798122066,0.007286093997058689,0.0,0.06248013801977996
8.28794992175274,0.0072860896133151686,0.0,0.062480113573406756
8.312989045383413,0.007286084153382012,0.0,0.06248007890693589
8.338028169014084,0.007286079908261443,0.0,0.062480052519546525
8.363067292644757,0.007286075342329489,0.0,0.062480028158030554
8.38810641627543,0.007286069277587303,0.0,0.06247999740277273
8.413145539906104,0.007286063080842831,0.0,0.06247996807450151
8.438184663536777,0.007286058195790681,0.0,0.062479936014845416
8.463223787167449,0.007286053294983632,0.0,0.062479908968793685
8.488262910798122,0.007286045452214838,0.0,0.06247987634398855
8.513302034428795,0.007286038490880835,0.0,0.06247984449467907
8.538341158059469,0.007286031038984459,0.0,0.06247981831572612
8.563380281690142,0.007286022594288836,0.0,0.06247978732589532
8.588419405320813,0.00728601274552917,0.0,0.06247975397955538
8.613458528951487,0.007286006152370748,0.0,0.062479721970935556
8.63849765258216,0.00728599991224832,0.0,0.06247969492802391
8.663536776212833,0.007285994005661622,0.0,0.062479662083513327
8.688575899843507,0.007285989478107687,0.0,0.06247964013629453
8.713615023474178,0.007285983803066586,0.0,0.062479608490838605
8.738654147104851,0.007285978946260069,0.0,0.062479583286657966
8.763693270735525,0.007285974145028208,0.0,0.06247955118790015
8.788732394366198,0.007285970870840587,0.0,0.062479524684039375
8.81377151799687,0.007285966484120065,0.0,0.06247949646604649
8.838810641627543,0.007285962393375669,0.0,0.062479475726731556
8.863849765258216,0.007285957436668276,0.0,0.06247944253516925
8.88888888888889,0.007285952033922462,0.0,0.062479414798268296
8.913928012519563,0.007285946757613997,0.0,0.062479383276151365
8.938967136150234,0.00728594279539956,0.0,0.062479359933192584
8.964006259780907,0.007285938873506481,0.0,0.062479327902484325
8.98904538341158,0.00728593485741504,0.0,0.06247930004875852
9.014084507042254,0.007285931876416691,0.0,0.06247927698487882
9.039123630672927,0.007285929038093519,0.0,0.06247925279817495
9.064162754303599,0.007285925850066562,0.0,0.06247922363004752
9.089201877934272,0.007285923022008738,0.0,0.06247919760887097
9.114241001564945,0.007285919548474627,0.0,0.06247916753068902
9.139280125195619,0.007285915412437812,0.0,0.06247914322233515
9.164319248826292,0.007285910657212979,0.0,0.06247911810079226
9.189358372456963,0.007285903618401775,0.0,0.062479084701495526
9.214397496087637,0.00728589665483444,0.0,0.062479057027652926
9.23943661971831,0.007285889048314834,0.0,0.06247902395027607
9.264475743348983,0.0072858822757013875,0.0,0.0624789972216805
9.289514866979657,0.007285874279545339,0.0,0.062478967579617246
9.314553990610328,0.007285866805898548,0.0,0.0624789359282638
9.339593114241001,0.00728585945350648,0.0,0.06247890608477128
9.364632237871675,0.007285852831121027,0.0,0.0624788731520963
9.389671361502348,0.007285847054842551,0.0,0.06247884666564068
9.414710485133021,0.007285841265910352,0.0,0.06247881890818008
9.439749608763693,0.007285832713332934,0.0,0.06247878700070183
9.464788732394366,0.00728582587940244,0.0,0.06247875855067575
9.48982785602504,0.007285819393581759,0.0,0.06247872773183394
9.514866979655713,0.00728581147351735,0.0,0.062478697483623516
9.539906103286386,0.007285803530810393,0.0,0.062478663486090685
9.564945226917057,0.007285796607169895,0.0,0.06247863953965318
9.58998435054773,0.007285788486097745,0.0,0.06247860626789855
9.615023474178404,0.007285779655609832,0.0,0.062478574262827026
9.640062597809077,0.007285771512209734,0.0,0.062478544824206096
9.66510172143975,0.007285763799194842,0.0,0.06247851288387951
9.690140845070422,0.007285754291939474,0.0,0.062478478687610646
9.715179968701095,0.007285748491411095,0.0,0.06247845483029429
9.740219092331769,0.007285741552140193,0.0,0.06247842425279337
9.765258215962442,0.007285735053805533,0.0,0.062478396051356036
9.790297339593115,0.0072857297253875325,0.0,0.062478364538894555
9.815336463223787,0.007285724184165349,0.0,0.062478338742429765
9.84037558685446,0.007285719533604635,0.0,0.062478308047754345
9.865414710485133,0.007285714103874957,0.0,0.06247828288848036
9.890453834115807,0.007285709207007212,0.0,0.06247825638536606
9.91549295774648,0.0072857042453058195,0.0,0.06247822698895157
9.940532081377151,0.007285697696573628,0.0,0.0624781953529484
9.965571205007825,0.0072856909186676914,0.0,0.0624781710865268
9.990610328638498,0.007285681526799549,0.0,0.062478139601811596
10.015649452269171,0.007285671768956107,0.0,0.06247810450236397
10.040688575899845,0.0072856620956516975,0.0,0.06247807605294783
10.065727699530516,0.007285654014951745,0.0,0.062478042008103654
10.09076682316119,0.007285642157270499,0.0,0.062478007905098186
10.115805946791863,0.007285633507276889,0.0,0.06247798193360487
10.140845070422536,0.007285623959596213,0.0,0.06247794751229408
10.16588419405321,0.007285614669112727,0.0,0.06247791656656171
10.19092331768388,0.0072856053832056405,0.0,0.06247788156779881
10.215962441314554,0.007285598780282249,0.0,0.06247785419878629
10.241001564945227,0.0072855950103105594,0.0,0.062477828665003524
10.2660406885759,0.007285591731248379,0.0,0.062477806601331135
10.291079812206574,0.007285587353191476,0.0,0.062477774417038015
10.316118935837245,0.0072855833837011125,0.0,0.062477746151055
10.341158059467919,0.007285579021974856,0.0,0.06247772069746918
10.366197183098592,0.007285574355339984,0.0,0.062477689600588714
10.391236306729265,0.007285570156264872,0.0,0.06247766331834735
10.416275430359939,0.007285564897113079,0.0,0.06247763746040852
10.44131455399061,0.007285558934024851,0.0,0.06247761148157989
10.466353677621283,0.007285554210945572,0.0,0.062477580981644285
10.491392801251957,0.007285550078263754,0.0,0.06247755471449025
10.51643192488263,0.007285545029946954,0.0,0.06247752360247152
10.541471048513301,0.00728554023898335,0.0,0.06247749786597041
10.566510172143975,0.007285535705797572,0.0,0.062477471733260015
10.591549295774648,0.007285531897830905,0.0,0.06247744880095147
10.616588419405321,0.007285527246699752,0.0,0.06247741826870801
10.641627543035995,0.007285523312021381,0.0,0.062477390905014786
10.666666666666666,0.007285519908043793,0.0,0.06247736165164291
10.69170579029734,0.007285515659112436,0.0,0.06247733782395168
10.716744913928013,0.007285510870051044,0.0,0.06247731019043755
10.741784037558686,0.0072855053406875765,0.0,0.062477281859398576
10.76682316118936,0.007285499306938083,0.0,0.06247725480334396
10.79186228482003,0.007285493215045767,0.0,0.06247722455133232
10.816901408450704,0.007285486880656559,0.0,0.062477192989180405
10.841940532081377,0.007285482990803167,0.0,0.06247717031771403
10.86697965571205,0.007285479051300435,0.0,0.062477145702644815
10.892018779342724,0.007285473195915814,0.0,0.06247711404471424
10.917057902973395,0.0072854649483783075,0.0,0.06247708531062626
10.942097026604069,0.007285453571904973,0.0,0.062477050185806335
10.967136150234742,0.007285443246526064,0.0,0.06247701515095526
10.992175273865415,0.007285434498965768,0.0,0.06247698960919881
11.017214397496089,0.007285426322506989,0.0,0.062476959918133
11.04225352112676,0.007285419274627943,0.0,0.06247692730412846
11.067292644757433,0.00728541388836128,0.0,0.062476901195027856
11.092331768388107,0.007285407451749294,0.0,0.06247687339812709
11.11737089201878,0.007285399722442122,0.0,0.06247684618359019
11.142410015649453,0.007285392486785034,0.0,0.062476813525426125
11.167449139280125,0.007285387919212778,0.0,0.062476783825184734
11.192488262910798,0.007285382449243205,0.0,0.062476755833395785
11.217527386541471,0.007285375746503221,0.0,0.06247672786338901
11.242566510172145,0.007285368903069269,0.0,0.06247670042442721
11.267605633802818,0.00728536188106357,0.0,0.06247667279407661
11.29264475743349,0.007285352738887381,0.0,0.06247663983062267
11.317683881064163,0.007285343866960449,0.0,0.06247660598592454
11.342723004694836,0.007285336612251185,0.0,0.06247657924351368
11.36776212832551,0.007285330520806548,0.0,0.06247654768012826
11.392801251956183,0.007285326258448817,0.0,0.06247652725989664
11.417840375586854,0.0072853220430449395,0.0,0.06247649670059364
11.442879499217527,0.007285317832669908,0.0,0.06247646736439097
11.4679186228482,0.007285315191422634,0.0,0.062476446091127485
11.492957746478874,0.007285310933820803,0.0,0.062476414467213144
11.517996870109547,0.0072853068907371464,0.0,0.06247639131230319
11.543035993740219,0.007285302087046231,0.0,0.06247636520926832
11.568075117370892,0.007285296247046628,0.0,0.062476335855792015
11.593114241001565,0.007285290489544748,0.0,0.06247630456727804
11.618153364632239,0.007285284368401814,0.0,0.06247627754587549
11.643192488262912,0.007285278888169248,0.0,0.062476248270018506
11.668231611893583,0.007285272966839198,0.0,0.06247621687338242
11.693270735524257,0.00728526805268257,0.0,0.06247619087416738
11.71830985915493,0.007285262437222969,0.0,0.06247616425598263
11.743348982785603,0.007285256928187014,0.0,0.06247613766030877
11.768388106416277,0.007285249462400952,0.0,0.06247610685707294
11.793427230046948,0.007285240664367496,0.0,0.06247607287806595
11.818466353677621,0.007285231406563276,0.0,0.06247604261628971
11.843505477308295,0.007285221573654888,0.0,0.06247601023394311
11.868544600938968,0.00728521414596179,0.0,0.06247598386052885
11.893583724569641,0.007285207504113491,0.0,0.06247595464825943
11.918622848200313,0.007285201713737955,0.0,0.062475923152830605
11.943661971830986,0.007285196664563384,0.0,0.06247589572775898
11.96870109546166,0.007285191713492103,0.0,0.0624758688130406
11.993740219092333,0.0072851857235605765,0.0,0.0624758370078948
12.018779342723004,0.007285178498705102,0.0,0.062475807026816536
12.043818466353677,0.00728517269516537,0.0,0.06247578234427663
12.06885758998435,0.00728516647754378,0.0,0.06247575281938112
12.093896713615024,0.0072851579723546235,0.0,0.062475724229982904
12.118935837245697,0.007285150796398311,0.0,0.06247569115722966
12.143974960876369,0.007285141856377357,0.0,0.062475658579658006
12.169014084507042,0.007285135780832573,0.0,0.062475633030374525
12.194053208137715,0.007285128531663186,0.0,0.06247559976634806
12.219092331768389,0.007285124859302072,0.0,0.06247557728590403
12.244131455399062,0.007285121934512305,0.0,0.06247555270673321
12.269170579029733,0.0072851188061689685,0.0,0.06247552633377307
12.294209702660407,0.007285114582516338,0.0,0.062475496263215684
12.31924882629108,0.007285108272629735,0.0,0.06247546725685394
12.344287949921753,0.007285102514426679,0.0,0.062475440498113106
12.369327073552427,0.007285097388186668,0.0,0.062475409358301495
12.394366197183098,0.007285092292081209,0.0,0.06247538022971025
12.419405320813771,0.007285088498609217,0.0,0.062475358564144046
12.444444444444445,0.007285082223734594,0.0,0.06247532784800604
12.469483568075118,0.00728507641143172,0.0,0.062475300040566076
12.494522691705791,0.007285068236942322,0.0,0.0624752705401376
12.519561815336463,0.007285062148583173,0.0,0.062475242118217214
12.544600938967136,0.007285055350142277,0.0,0.06247520971329671
12.56964006259781,0.007285049433788735,0.0,0.062475180337094365
12.594679186228483,0.007285046073972907,0.0,0.062475158624141505
12.619718309859156,0.00728504161775188,0.0,0.062475129748928285
12.644757433489827,0.007285037309218566,0.0,0.06247510707159911
12.6697965571205,0.0072850320675095954,0.0,0.062475074973670275
12.694835680751174,0.007285026212204245,0.0,0.0624750439293436
12.719874804381847,0.007285020378008506,0.0,0.06247501630358539
12.74491392801252,0.007285014002168625,0.0,0.06247499013927371
12.769953051643192,0.0072850077288943065,0.0,0.06247496073480166
12.794992175273865,0.007285003100436503,0.0,0.06247493583216825
12.820031298904539,0.007284997257945643,0.0,0.0624749040430612
12.845070422535212,0.007284991378872504,0.0,0.06247487346232915
12.870109546165885,0.007284983376926676,0.0,0.06247484537027824
12.895148669796557,0.007284974998594947,0.0,0.062474813454619
12.92018779342723,0.007284965307291552,0.0,0.062474778695188804
12.945226917057903,0.007284954753993515,0.0,0.06247474531460289
12.970266040688577,0.0072849444919737905,0.0,0.062474717632907725
12.99530516431925,0.0072849364991766676,0.0,0.06247468543141747
13.020344287949921,0.007284929636432643,0.0,0.062474658869968086
13.045383411580595,0.007284922168668602,0.0,0.062474627100026964
13.070422535211268,0.00728491422116801,0.0,0.06247459393689628
13.095461658841941,0.007284909225042098,0.0,0.06247456541987697
13.120500782472615,0.007284906073387905,0.0,0.0624745423496625
13.145539906103286,0.007284902529373354,0.0,0.06247451934786025
13.17057902973396,0.007284898100531484,0.0,0.062474489472894454
13.195618153364633,0.007284892646524438,0.0,0.06247446105868649
13.220657276995306,0.00728488693498227,0.0,0.062474435107409805
13.24569640062598,0.007284878966085222,0.0,0.06247440156451668
13.27073552425665,0.007284870633897469,0.0,0.06247436862019039
13.295774647887324,0.007284865296466487,0.0,0.06247434136807621
13.320813771517997,0.007284858604902195,0.0,0.0624743151403737
13.34585289514867,0.007284851596049165,0.0,0.06247428444833791
13.370892018779344,0.007284846073506922,0.0,0.062474260547007755
13.395931142410015,0.007284840118997372,0.0,0.06247422817487505
13.420970266040689,0.007284830988898304,0.0,0.06247419411983408
13.446009389671362,0.007284823205374761,0.0,0.06247416310287041
13.471048513302035,0.007284813514355535,0.0,0.06247413458786766
13.496087636932709,0.007284806458305402,0.0,0.06247410184628331
13.52112676056338,0.007284797127083508,0.0,0.06247406769511142
13.546165884194053,0.007284791850237667,0.0,0.06247404690113065
13.571205007824727,0.007284786726636965,0.0,0.0624740160365335
13.5962441314554,0.00728478102215596,0.0,0.062473985559796
13.621283255086073,0.007284774862156986,0.0,0.06247395753519755
13.646322378716745,0.007284771206592891,0.0,0.062473932218718824
13.671361502347418,0.0072847661838253835,0.0,0.06247390144575945
13.696400625978091,0.007284759014816104,0.0,0.06247387617744523
13.721439749608765,0.007284751990418479,0.0,0.062473846586906204
13.746478873239436,0.007284745968939714,0.0,0.06247382037194997
13.77151799687011,0.007284740690807258,0.0,0.062473792178552506
13.796557120500783,0.007284735884324856,0.0,0.062473763847025375
13.821596244131456,0.007284730469499008,0.0,0.062473732875196406
13.84663536776213,0.007284722398560289,0.0,0.0624737004742467
13.8716744913928,0.007284715977878075,0.0,0.06247367226376973
13.896713615023474,0.0072847107680316,0.0,0.06247364743846495
13.921752738654147,0.00728470478031767,0.0,0.06247361721839037
13.94679186228482,0.007284698900127193,0.0,0.062473590371695885
13.971830985915494,0.007284693464969304,0.0,0.06247356223119841
13.996870109546165,0.007284688691033918,0.0,0.062473531813071755
14.021909233176839,0.0072846831939529354,0.0,0.06247350584967284
14.046948356807512,0.00728467736870669,0.0,0.06247347467145231
14.071987480438185,0.007284673248156168,0.0,0.06247344593818291
14.097026604068859,0.00728467069427768,0.0,0.06247342682385276
14.12206572769953,0.007284666152126754,0.0,0.0624733968361246
14.147104851330203,0.007284661199773789,0.0,0.06247336746721077
14.172143974960877,0.007284654210520009,0.0,0.06247333906490214
14.19718309859155,0.00728464619669361,0.0,0.06247330956293613
14.222222222222223,0.007284638487493006,0.0,0.06247327657906107
14.247261345852895,0.007284629587070237,0.0,0.06247324301865566
14.272300469483568,0.007284622327222399,0.0,0.062473212189118395
14.297339593114241,0.007284613512377794,0.0,0.06247318354617033
14.322378716744915,0.007284604660972459,0.0,0.06247315324139686
14.347417840375588,0.00728459923643266,0.0,0.062473123824931295
14.37245696400626,0.007284594026954323,0.0,0.062473096941896775
14.397496087636933,0.007284589181205852,0.0,0.06247306868574898
14.422535211267606,0.007284584671653299,0.0,0.0624730448389913
14.44757433489828,0.007284579164464519,0.0,0.06247301389843398
14.472613458528953,0.007284572653691405,0.0,0.06247298214788067
14.497652582159624,0.007284567349933074,0.0,0.0624729599933798
14.522691705790297,0.007284560279967125,0.0,0.06247292970593579
14.54773082942097,0.007284554249666867,0.0,0.062472898328161205
14.572769953051644,0.007284547087611917,0.0,0.062472866344947545
14.597809076682317,0.00728454055487154,0.0,0.06247283589539426
14.622848200312989,0.007284536082206327,0.0,0.06247280973325352
14.647887323943662,0.0072845313091140845,0.0,0.062472783050210146
14.672926447574335,0.007284525737763418,0.0,0.062472752065839215
14.697965571205009,0.007284519707316647,0.0,0.06247272094505785
14.723004694835682,0.007284514445325432,0.0,0.06247269800956151
14.748043818466353,0.007284508168544427,0.0,0.06247266935325725
14.773082942097027,0.007284503394427837,0.0,0.062472644168711004
14.7981220657277,0.007284496334496898,0.0,0.06247261188096115
14.823161189358373,0.007284488335330021,0.0,0.062472578945126006
14.848200312989047,0.007284480090364361,0.0,0.06247254620539666
14.873239436619718,0.007284472168887935,0.0,0.062472514709128096
14.898278560250391,0.007284466006759697,0.0,0.062472495021013555
14.923317683881065,0.007284460754317492,0.0,0.06247246650226299
14.948356807511738,0.007284454498391903,0.0,0.06247243777760397
14.973395931142411,0.007284446565703226,0.0,0.06247240742507444
14.998435054773083,0.007284438930367347,0.0,0.06247237474461517
15.023474178403756,0.007284432931470698,0.0,0.06247234369093308
15.04851330203443,0.007284429079809603,0.0,0.062472314937234284
15.073552425665103,0.007284425035494065,0.0,0.06247228695788488
15.098591549295776,0.0072844191160055215,0.0,0.062472267215510205
15.123630672926447,0.007284411498795113,0.0,0.062472237013237564
15.14866979655712,0.007284407172112718,0.0,0.06247220728265722
15.173708920187794,0.007284403606248839,0.0,0.06247217837284654
15.198748043818467,0.007284399124011725,0.0,0.062472148985088724
15.223787167449139,0.007284394126316322,0.0,0.06247211982727667
15.248826291079812,0.0072843867924765725,0.0,0.062472090062404534
15.273865414710485,0.007284380759093366,0.0,0.0624720645528752
15.298904538341159,0.007284372884237242,0.0,0.062472033060980287
15.323943661971832,0.007284366264697152,0.0,0.06247200222879476
15.348982785602503,0.007284358959763071,0.0,0.06247197184990786
15.374021909233177,0.007284353578673212,0.0,0.062471945302755086
15.39906103286385,0.0072843468757952945,0.0,0.062471915817168364
15.424100156494523,0.007284339596407831,0.0,0.062471883588229596
15.449139280125197,0.0072843329730057915,0.0,0.06247185203228893
15.474178403755868,0.00728432654559379,0.0,0.062471820830481514
15.499217527386541,0.007284322515519145,0.0,0.06247179208398227
15.524256651017215,0.007284317454568366,0.0,0.06247176309945062
15.549295774647888,0.007284311406645757,0.0,0.06247173452049966
15.574334898278561,0.007284304317804758,0.0,0.06247170752071071
15.599374021909233,0.0072842958600120335,0.0,0.06247167582817027
15.624413145539906,0.007284288209797273,0.0,0.06247164391939419
15.64945226917058,0.0072842807520286795,0.0,0.062471612769050076
15.674491392801253,0.0072842759398137735,0.0,0.06247158501418546
15.699530516431926,0.007284272380120053,0.0,0.062471560294103216
15.724569640062597,0.007284268588190406,0.0,0.062471532296203156
15.74960876369327,0.007284264152589741,0.0,0.06247150268211799
15.774647887323944,0.0072842593312152,0.0,0.062471472789375856
15.799687010954617,0.007284254597294236,0.0,0.06247144306929978
15.82472613458529,0.007284250705085513,0.0,0.06247141424858199
15.849765258215962,0.0072842476481824415,0.0,0.06247139358187955
15.874804381846635,0.0072842444818183244,0.0,0.062471366605755786
15.899843505477309,0.007284241698994606,0.0,0.06247134110482154
15.924882629107982,0.007284238829696861,0.0,0.06247131402428659
15.949921752738655,0.007284236065890191,0.0,0.06247128735666965
15.974960876369327,0.007284233427613588,0.0,0.062471261808334455
16.0,0.007284230977796678,0.0,0.06247123803739571


==> data/unconstrained/feval_normalizedCubicGenoSolver.csv <==
feval,mean,std_lower,std_upper
0.0,1.0,1.0,1.0
0.025039123630672927,0.4716346510914378,0.018300405495954686,0.924968896686921
0.050078247261345854,0.3559083720648041,3.0497200390134945e-29,0.78297680075306
0.07511737089201878,0.26983236315651543,2.693782227893841e-29,0.6524216599557641
0.10015649452269171,0.23014671791149896,2.3584180768332833e-29,0.5890019148387238
0.12519561815336464,0.18919609855836478,2.1320532040853853e-29,0.5207088626452183
0.15023474178403756,0.16839705079862022,1.968256383438402e-29,0.48058208883048553
0.1752738654147105,0.14917759716057322,1.8351590296337834e-29,0.44719329831921606
0.20031298904538342,0.12755986923276996,1.6793710998630058e-29,0.4061642197390752
0.22535211267605634,0.1176443863548862,1.5801783224217372e-29,0.38802420965902074
0.25039123630672927,0.1073101580031126,1.4862732003781406e-29,0.36728791160225327
0.27543035993740217,0.09992684828022541,1.4146799013916482e-29,0.3545231954508509
0.3004694835680751,0.09473908826267076,1.3020067411626384e-29,0.3459930547210002
0.3255086071987481,0.08877383243676275,1.1694466886197076e-29,0.3348281731787946
0.350547730829421,0.08311166317632121,1.0937465186769746e-29,0.31950048145656773
0.3755868544600939,0.07975562084896798,1.0125326889001467e-29,0.3121268884060705
0.40062597809076683,0.07363410727423865,9.586609572579596e-30,0.29816220621182127
0.4256651017214398,0.06947866402046436,9.08560505900331e-30,0.2886109210528463
0.4507042253521127,0.06312887545374068,8.64086089058955e-30,0.2724041666322494
0.4757433489827856,0.06003966214864519,8.157511395546733e-30,0.2673355362694394
0.5007824726134585,0.0564145897898544,6.807763734308521e-30,0.25998805677174947
0.5258215962441315,0.053811420839763056,6.548510242200349e-30,0.25553064828235333
0.5508607198748043,0.05251399183976083,6.1903810375323195e-30,0.25203868334534413
0.5758998435054773,0.05195777096268908,5.748005195145312e-30,0.2506404185545862
0.6009389671361502,0.05089560355545906,5.547550651562481e-30,0.24759224158169418
0.6259780907668232,0.04820114561182044,5.2678904308054195e-30,0.23877379884452848
0.6510172143974962,0.045509927395405006,4.6405131972219836e-30,0.2309046588598903
0.676056338028169,0.04383312499821585,0.0,0.22461015428707037
0.701095461658842,0.04295288862925669,0.0,0.22303848629925263
0.7261345852895149,0.04246571966243459,0.0,0.22155853478576884
0.7511737089201878,0.04171052523834373,0.0,0.21981844747552187
0.7762128325508607,0.041072948276183484,0.0,0.218812762249042
0.8012519561815337,0.040400828701453735,0.0,0.21787273482499825
0.8262910798122066,0.0398836344934744,0.0,0.21725552122052866
0.8513302034428796,0.03945097188146448,0.0,0.216815059480281
0.8763693270735524,0.03930692858545018,0.0,0.21666452121969773
0.9014084507042254,0.039207706279666334,0.0,0.21657034892879945
0.9264475743348983,0.039077350542566856,0.0,0.21630351385823196
0.9514866979655712,0.038925714031137426,0.0,0.21595377494461696
0.9765258215962441,0.03856358547666838,0.0,0.2151779632131761
1.001564945226917,0.03534439144494043,0.0,0.20461559202682322
1.02660406885759,0.035047712928343855,0.0,0.20379789098239007
1.051643192488263,0.034803088650710585,0.0,0.20323651846163426
1.0766823161189358,0.03475074941272791,0.0,0.20311586243284563
1.1017214397496087,0.034750628202336126,0.0,0.20311571529195518
1.1267605633802817,0.03305945343530761,0.0,0.19400411042808058
1.1517996870109546,0.03287011805882592,0.0,0.19364764451238992
1.1768388106416277,0.032349114100213634,0.0,0.1929696865906942
1.2018779342723005,0.032284996128751325,0.0,0.19261796864821037
1.2269170579029733,0.03228141047049826,0.0,0.1926150512238694
1.2519561815336464,0.030442178238043436,0.0,0.18819757004758614
1.2769953051643192,0.030441105247017777,0.0,0.18819665653385226
1.3020344287949923,0.030431696574497673,0.0,0.1881350483917189
1.3270735524256652,0.030258004398652807,0.0,0.1870319031608149
1.352112676056338,0.028683992039041213,0.0,0.17977880600097265
1.377151799687011,0.028516386572099553,0.0,0.17873181439994357
1.402190923317684,0.028453249495259354,0.0,0.17864574797184876
1.4272300469483568,0.02838494624560877,0.0,0.1785781592495618
1.4522691705790298,0.028355754326334477,0.0,0.17855212470616905
1.4773082942097027,0.028327300428295406,0.0,0.1785272200257191
1.5023474178403755,0.028298881223642585,0.0,0.17836257628036503
1.5273865414710486,0.02829763857861931,0.0,0.17836154384504874
1.5524256651017214,0.028296639469586684,0.0,0.17835687787974022
1.5774647887323945,0.028295989711649396,0.0,0.17835446098186175
1.6025039123630673,0.02829575180215667,0.0,0.17835353604615484
1.6275430359937402,0.028295254209055473,0.0,0.1783531107215075
1.6525821596244132,0.02829520447882043,0.0,0.17835305274165034
1.677621283255086,0.02704800189930934,0.0,0.17583440990295318
1.7026604068857591,0.027037485162788446,0.0,0.1757689602085107
1.727699530516432,0.027025797769108757,0.0,0.17569639580941812
1.7527386541471048,0.026935721996250786,0.0,0.17516277846280814
1.777777777777778,0.026935704266679718,0.0,0.17516275153423871
1.8028169014084507,0.026935646375437477,0.0,0.17516269175755017
1.8278560250391236,0.026935624157359242,0.0,0.17516266744491815
1.8528951486697967,0.026928545342768458,0.0,0.17511869939305263
1.8779342723004695,0.02692564144841682,0.0,0.17510069778339374
1.9029733959311423,0.02692525801166301,0.0,0.1750983255887111
1.9280125195618154,0.026924923990423438,0.0,0.17509803974937718
1.9530516431924883,0.026924418442040576,0.0,0.1750953748643225
1.9780907668231613,0.026924413435449435,0.0,0.17509535897718778
2.003129890453834,0.02657067341954446,0.0,0.17314163592709395
2.028169014084507,0.026468789156093447,0.0,0.17251263076116302
2.05320813771518,0.026468787020882414,0.0,0.17251262319276617
2.078247261345853,0.02646878203788657,0.0,0.17251260742870522
2.103286384976526,0.02642876613046344,0.0,0.172270645777649
2.128325508607199,0.026428761651572062,0.0,0.1722706306062384
2.1533646322378717,0.02642843345232694,0.0,0.17226867377141675
2.1784037558685445,0.02639892737811937,0.0,0.17209213011599084
2.2034428794992174,0.026398324800929136,0.0,0.17208854887391722
2.2284820031298906,0.026398319232129194,0.0,0.17208852753335951
2.2535211267605635,0.025204770357829087,0.0,0.16719758169201535
2.2785602503912363,0.02428519949322687,0.0,0.16239511757428543
2.303599374021909,0.024285196112680194,0.0,0.16239510307667582
2.328638497652582,0.024073043466213084,0.0,0.1615224226789041
2.3536776212832553,0.02402140501402495,0.0,0.1613238952070622
2.378716744913928,0.02400707611633114,0.0,0.16126973189591193
2.403755868544601,0.02297416951288452,0.0,0.15848443299108853
2.428794992175274,0.022743495889592562,0.0,0.15816849726295756
2.4538341158059467,0.022742491610248477,0.0,0.1581673580035115
2.47887323943662,0.02266490206675929,0.0,0.1580865807148854
2.503912363067293,0.02156998896109775,0.0,0.15601304879103337
2.5289514866979657,0.021566678702924873,0.0,0.15601024643812966
2.5539906103286385,0.02156667442408887,0.0,0.15601023150446874
2.5790297339593113,0.021566664782581686,0.0,0.15601021226778444
2.6040688575899846,0.021566648862351167,0.0,0.15601018196632488
2.6291079812206575,0.021566645416030403,0.0,0.15601016794585265
2.6541471048513303,0.021566642316093784,0.0,0.15601015440116703
2.679186228482003,0.021566636865913934,0.0,0.15601013886773724
2.704225352112676,0.0215666338314935,0.0,0.1560101254512848
2.729264475743349,0.021566630708871645,0.0,0.15601011197442738
2.754303599374022,0.02156551994897006,0.0,0.15600916731026382
2.779342723004695,0.02156551581383099,0.0,0.15600915315554267
2.804381846635368,0.021565510862021815,0.0,0.1560091382689752
2.8294209702660407,0.021565505847127724,0.0,0.15600911868857745
2.8544600938967135,0.021565502769110196,0.0,0.15600910540100077
2.879499217527387,0.02156549937542985,0.0,0.1560090922172097
2.9045383411580596,0.021565495857360284,0.0,0.15600907876524017
2.9295774647887325,0.021565492317574226,0.0,0.1560090656024095
2.9546165884194053,0.02156548920448332,0.0,0.1560090525484409
2.979655712050078,0.021565486036510362,0.0,0.15600903969993782
3.004694835680751,0.021565481491597295,0.0,0.156009020124415
3.0297339593114243,0.02156547836940141,0.0,0.15600900740772444
3.054773082942097,0.021565475466383918,0.0,0.1560089947933646
3.07981220657277,0.02156546990420641,0.0,0.1560089755957586
3.104851330203443,0.02156546626259407,0.0,0.15600896264555777
3.1298904538341157,0.021565445407302906,0.0,0.15600893524130788
3.154929577464789,0.021565378127994233,0.0,0.15600886334352473
3.179968701095462,0.021565324193537107,0.0,0.15600880832594918
3.2050078247261347,0.021565312226264195,0.0,0.15600878856418682
3.2300469483568075,0.02156530685617532,0.0,0.15600876995967383
3.2550860719874803,0.0215653037428152,0.0,0.15600875791301969
3.2801251956181536,0.021565299329073664,0.0,0.15600873893994213
3.3051643192488265,0.021565296223878344,0.0,0.15600872678386593
3.3302034428794993,0.021565293251291424,0.0,0.15600871506046096
3.355242566510172,0.02156528936466399,0.0,0.1560086981045315
3.380281690140845,0.02156528668867149,0.0,0.156008686485635
3.4053208137715183,0.021565283669155867,0.0,0.15600867467989096
3.430359937402191,0.02156527912505958,0.0,0.15600865614128007
3.455399061032864,0.021565276437687846,0.0,0.15600864460260264
3.480438184663537,0.021565272554093542,0.0,0.15600862842210866
3.5054773082942097,0.021565269846787923,0.0,0.15600861710514063
3.5305164319248825,0.021565266909962737,0.0,0.15600860532043745
3.555555555555556,0.02156526008344438,0.0,0.15600858514782273
3.5805946791862286,0.02156525665175348,0.0,0.1560085732164146
3.6056338028169015,0.02156525382662697,0.0,0.15600856186720985
3.6306729264475743,0.021565250475204054,0.0,0.15600854686586554
3.655712050078247,0.02156524788767551,0.0,0.15600853556747585
3.6807511737089205,0.021565243955070455,0.0,0.1560085180608263
3.7057902973395933,0.021565241529150573,0.0,0.15600850710152442
3.730829420970266,0.02156523909226682,0.0,0.15600849609217365
3.755868544600939,0.021565235912188778,0.0,0.1560084817423208
3.780907668231612,0.021565233498556154,0.0,0.15600847084546574
3.8059467918622847,0.021565229677543738,0.0,0.1560084535888315
3.830985915492958,0.02156522726166731,0.0,0.15600844282949952
3.856025039123631,0.02156522493477084,0.0,0.15600843231871406
3.8810641627543037,0.02156522174075767,0.0,0.15600841821509573
3.9061032863849765,0.021565219341464312,0.0,0.15600840770490376
3.9311424100156493,0.02156521549885809,0.0,0.1560083904267235
3.9561815336463226,0.021565213237178176,0.0,0.15600838020628646
3.9812206572769955,0.021565210159584222,0.0,0.15600836629746412
4.006259780907668,0.021565207902098312,0.0,0.15600835617163727
4.031298904538342,0.021565204140775413,0.0,0.15600833917713602
4.056338028169014,0.021565201851390062,0.0,0.15600832882997911
4.081377151799687,0.021565198871957986,0.0,0.1560083153651701
4.10641627543036,0.021565195148029643,0.0,0.15600829854497061
4.131455399061033,0.021565192973517142,0.0,0.1560082887255676
4.156494522691706,0.02156519074134388,0.0,0.15600827863844005
4.181533646322379,0.021565187848008354,0.0,0.15600826556479722
4.206572769953052,0.02156518414435348,0.0,0.15600824882586792
4.231611893583724,0.021565182007760933,0.0,0.15600823916917728
4.256651017214398,0.02156517919046173,0.0,0.156008226437844
4.281690140845071,0.021565176970455277,0.0,0.1560082164369645
4.306729264475743,0.021565173381642475,0.0,0.1560082002612147
4.331768388106417,0.02156517120486125,0.0,0.15600819054609266
4.356807511737089,0.02156516827418953,0.0,0.1560081778168321
4.381846635367762,0.021565166192994308,0.0,0.15600816844025106
4.406885758998435,0.021565162478262245,0.0,0.15600815170990642
4.431924882629108,0.021565160362496418,0.0,0.15600814218204417
4.456964006259781,0.021565157657625296,0.0,0.15600812995837765
4.482003129890454,0.021565155565433498,0.0,0.15600812050306165
4.507042253521127,0.021565152090788537,0.0,0.15600810480026728
4.532081377151799,0.021565149484773068,0.0,0.15600809302186264
4.557120500782473,0.02156514743392944,0.0,0.15600808380230508
4.582159624413146,0.021565143788333248,0.0,0.15600806733506678
4.607198748043818,0.02156514173594816,0.0,0.15600805807863627
4.632237871674492,0.021565139172379403,0.0,0.15600804649266875
4.657276995305164,0.021565137103287797,0.0,0.1560080374797233
4.682316118935837,0.02156513356336209,0.0,0.15600802154228324
4.707355242566511,0.021565131523574525,0.0,0.1560080123655261
4.732394366197183,0.021565128995471694,0.0,0.1560080009609928
4.757433489827856,0.0215651255456783,0.0,0.15600798539707122
4.782472613458529,0.021565123573221955,0.0,0.15600797649417958
4.807511737089202,0.02156512111118663,0.0,0.15600796539464595
4.832550860719875,0.021565119138448455,0.0,0.1560079567381531
4.857589984350548,0.021565115689788625,0.0,0.15600794119283684
4.882629107981221,0.021565113651319023,0.0,0.1560079319815431
4.907668231611893,0.02156511130669559,0.0,0.1560079213855419
4.932707355242567,0.02156510778219237,0.0,0.15600790545458076
4.95774647887324,0.02156510583052298,0.0,0.1560078966382868
4.982785602503912,0.021565103554828866,0.0,0.15600788635759444
5.007824726134586,0.02156510155693281,0.0,0.15600787734670848
5.032863849765258,0.02156509820802029,0.0,0.15600786221171511
5.057902973395931,0.021565095907531875,0.0,0.1560078518177786
5.082942097026605,0.021565094011456645,0.0,0.1560078432632888
5.107981220657277,0.021565090636001965,0.0,0.15600782801922322
5.13302034428795,0.021565088487137878,0.0,0.1560078183113491
5.158059467918623,0.0215650865176146,0.0,0.1560078094103504
5.183098591549296,0.021565083231231644,0.0,0.15600779455638392
5.208137715179969,0.02156508100393751,0.0,0.15600778448987337
5.233176838810642,0.02156507921920051,0.0,0.15600777642394578
5.258215962441315,0.02156507587991298,0.0,0.1560077613307198
5.283255086071987,0.021565073666922303,0.0,0.1560077513280495
5.308294209702661,0.021565071812197717,0.0,0.15600774294523007
5.333333333333333,0.02156506865183858,0.0,0.15600772866226378
5.358372456964006,0.021565066471599507,0.0,0.1560077188149009
5.38341158059468,0.02156506470841641,0.0,0.15600771085235057
5.408450704225352,0.021565061470959965,0.0,0.15600769623255348
5.433489827856025,0.021565059355913005,0.0,0.15600768667953124
5.458528951486698,0.021565057689412238,0.0,0.1560076791474233
5.483568075117371,0.021565054504411797,0.0,0.15600766475143557
5.508607198748044,0.021565052429586912,0.0,0.15600765537466066
5.533646322378717,0.021565050663397943,0.0,0.15600764739587095
5.55868544600939,0.021565047486055238,0.0,0.15600763304201903
5.583724569640062,0.021565045436658353,0.0,0.1560076237822892
5.608763693270736,0.0215650437668052,0.0,0.1560076162363682
5.633802816901409,0.02156504055873508,0.0,0.1560076017568331
5.658841940532081,0.02156503856615152,0.0,0.15600759275219472
5.683881064162755,0.021565036825679663,0.0,0.1560075848948339
5.708920187793427,0.02156503365528112,0.0,0.15600757058308223
5.7339593114241,0.021565031747843126,0.0,0.15600756196292861
5.758998435054774,0.021565028305524665,0.0,0.15600754640678266
5.784037558685446,0.021565026833187086,0.0,0.15600753977718015
5.809076682316119,0.02156502368020935,0.0,0.1560075256514114
5.834115805946792,0.02156502158380426,0.0,0.15600751704326743
5.859154929577465,0.021565018071857955,0.0,0.1560075011754381
5.884194053208138,0.021565016616811632,0.0,0.1560074946043
5.909233176838811,0.02156501397656202,0.0,0.15600748267329195
5.934272300469484,0.02156501044798217,0.0,0.15600746677840185
5.959311424100156,0.02156500835812132,0.0,0.1560074581166182
5.98435054773083,0.021565004877300994,0.0,0.1560074423899288
6.009389671361502,0.021565002159001413,0.0,0.1560074301252461
6.034428794992175,0.02156500049914102,0.0,0.15600742262858158
6.059467918622849,0.021564998107196736,0.0,0.15600741182945232
6.084507042253521,0.02156499563462972,0.0,0.15600740065588503
6.109546165884194,0.02156499297497419,0.0,0.1560073886352583
6.134585289514867,0.021564989592818835,0.0,0.1560073733489698
6.15962441314554,0.021564986715407814,0.0,0.15600736034384008
6.184663536776213,0.021564984818532352,0.0,0.15600735177135266
6.209702660406886,0.021564981270909264,0.0,0.1560073357368576
6.234741784037559,0.021564978800044956,0.0,0.1560073245693174
6.259780907668231,0.021564975164258076,0.0,0.15600730813798344
6.284820031298905,0.021564974021629598,0.0,0.1560073029739691
6.309859154929578,0.021564970894995372,0.0,0.1560072888432384
6.33489827856025,0.021564969105841172,0.0,0.1560072807683754
6.359937402190924,0.02156496548058145,0.0,0.15600726440898874
6.384976525821596,0.021564963054304817,0.0,0.15600725363464096
6.410015649452269,0.021564960689830194,0.0,0.15600724294837248
6.435054773082943,0.021564958659151715,0.0,0.15600723380572518
6.460093896713615,0.02156495699237114,0.0,0.15600722627789404
6.485133020344288,0.021564953502416162,0.0,0.15600721050774863
6.510172143974961,0.021564951019143155,0.0,0.15600719928435905
6.535211267605634,0.021564948985944157,0.0,0.1560071900950329
6.560250391236307,0.021564946740529133,0.0,0.1560071799466611
6.58528951486698,0.02156493360014303,0.0,0.15600712055464425
6.610328638497653,0.021564926718280975,0.0,0.15600708945034505
6.635367762128325,0.021564923490877137,0.0,0.15600707486385218
6.660406885758999,0.02156492171946551,0.0,0.15600706687070295
6.685446009389672,0.02156492090899805,0.0,0.15600706320868915
6.710485133020344,0.021564919091019808,0.0,0.1560070549921867
6.735524256651018,0.021564918166364355,0.0,0.15600705081750246
6.76056338028169,0.02156491640640332,0.0,0.15600704286314493
6.785602503912363,0.02156491555981601,0.0,0.15600703905291802
6.810641627543037,0.021564913923642872,0.0,0.1560070316613782
6.835680751173709,0.021564912046625813,0.0,0.1560070231897393
6.860719874804382,0.021564911136140612,0.0,0.1560070190754027
6.885758998435055,0.02156490940973299,0.0,0.15600701127647845
6.910798122065728,0.021564908557484455,0.0,0.1560070076001449
6.9358372456964,0.021564906810394205,0.0,0.15600699972808318
6.960876369327074,0.021564905869286704,0.0,0.15600699547599908
6.985915492957747,0.02156490413066181,0.0,0.15600698761965542
7.010954616588419,0.02156490335696962,0.0,0.15600698412781913
7.035993740219093,0.021564901644796228,0.0,0.15600697639294359
7.061032863849765,0.02156489994453523,0.0,0.1560069687098429
7.086071987480438,0.021564898995447227,0.0,0.1560069644294979
7.111111111111112,0.02156489728395318,0.0,0.15600695671216647
7.136150234741784,0.021564896479917266,0.0,0.15600695307855256
7.161189358372457,0.02156489481325323,0.0,0.15600694554593186
7.18622848200313,0.021564893153788893,0.0,0.1560069380759911
7.211267605633803,0.021564892152326723,0.0,0.1560069335656224
7.236306729264476,0.021564890456674986,0.0,0.15600692590570542
7.261345852895149,0.021564889682523427,0.0,0.1560069224078475
7.286384976525822,0.02156488806584037,0.0,0.15600691510422476
7.311424100156494,0.021564886357930278,0.0,0.1560069073880087
7.336463223787168,0.021564885369202952,0.0,0.15600690292006222
7.361502347417841,0.021564883686274836,0.0,0.15600689531431294
7.386541471048513,0.02156488200643175,0.0,0.1560068877221755
7.411580594679187,0.021564881307912846,0.0,0.15600688457162845
7.436619718309859,0.021564879649518347,0.0,0.1560068770776331
7.461658841940532,0.02156487800515134,0.0,0.1560068696459145
7.486697965571206,0.021564876975368345,0.0,0.1560068649925917
7.511737089201878,0.021564875264198726,0.0,0.1560068572597244
7.536776212832551,0.0215648735881685,0.0,0.15600684968551223
7.561815336463224,0.021564872733502924,0.0,0.15600684582500246
7.586854460093897,0.021564871297311192,0.0,0.15600683933482054
7.611893583724569,0.021564869404930624,0.0,0.15600683078349928
7.636932707355243,0.021564868530753303,0.0,0.15600682683507272
7.661971830985916,0.021564866865307272,0.0,0.15600681931080768
7.687010954616588,0.021564865167076282,0.0,0.15600681165179023
7.712050078247262,0.021564864412882634,0.0,0.1560068089396043
7.737089201877934,0.021564862429896015,0.0,0.15600680001514458
7.762128325508607,0.021564861591867365,0.0,0.15600679622947106
7.787167449139281,0.021564859953403,0.0,0.15600678882431757
7.812206572769953,0.02156485827169365,0.0,0.15600678122428427
7.837245696400626,0.02156485663405734,0.0,0.1560067738247672
7.862284820031299,0.021564854267513478,0.0,0.15600676312928524
7.887323943661972,0.021564852564462375,0.0,0.156006755433299
7.912363067292645,0.021564850226320872,0.0,0.1560067448660038
7.937402190923318,0.021564847143877585,0.0,0.15600673094310255
7.962441314553991,0.021564845340507226,0.0,0.15600672279456726
7.987480438184663,0.021564842077551084,0.0,0.15600670804741223
8.012519561815337,0.021564840415183324,0.0,0.15600670053451668
8.03755868544601,0.02156483772563957,0.0,0.15600668837888576
8.062597809076683,0.02156483563675597,0.0,0.15600667893809622
8.087636932707355,0.02156483377725155,0.0,0.15600667053407657
8.112676056338028,0.021564830578032934,0.0,0.15600665607524472
8.137715179968701,0.021564828409664023,0.0,0.15600664627596184
8.162754303599375,0.021564825558620864,0.0,0.15600663339670903
8.187793427230048,0.021564823912159678,0.0,0.15600662595807718
8.21283255086072,0.02156482158079337,0.0,0.15600661542271105
8.237871674491393,0.021564815061556285,0.0,0.15600658596070094
8.262910798122066,0.021564813593521463,0.0,0.15600657936645318
8.28794992175274,0.021564812074771893,0.0,0.15600657250279068
8.312989045383413,0.021564809293559313,0.0,0.15600655994317572
8.338028169014084,0.021564807719054915,0.0,0.15600655284306525
8.363067292644757,0.021564806150909974,0.0,0.1560065457575922
8.38810641627543,0.021564805560554203,0.0,0.156006543090119
8.413145539906104,0.02156480401600466,0.0,0.15600653611031548
8.438184663536777,0.021564802484939725,0.0,0.156006529193085
8.463223787167449,0.02156480145756366,0.0,0.15600652455036157
8.488262910798122,0.021564799905281734,0.0,0.15600651753522438
8.513302034428795,0.02156479835948328,0.0,0.15600651054925016
8.538341158059469,0.021564796794740788,0.0,0.156006503477731
8.563380281690142,0.021564795241166244,0.0,0.15600649645699927
8.588419405320813,0.02156479292352999,0.0,0.15600648598342007
8.613458528951487,0.021564789675414944,0.0,0.15600647130409984
8.63849765258216,0.021564788261407203,0.0,0.15600646491352424
8.663536776212833,0.021564787172269624,0.0,0.15600645999652682
8.688575899843507,0.02156478563712784,0.0,0.15600645305966854
8.713615023474178,0.021564784093613735,0.0,0.1560064460849196
8.738654147104851,0.021564782559141585,0.0,0.15600643916962065
8.763693270735525,0.02156478102990886,0.0,0.15600643227859373
8.788732394366198,0.021564780350484456,0.0,0.15600642921584262
8.81377151799687,0.021564779129491198,0.0,0.15600642369790965
8.838810641627543,0.021564775712469224,0.0,0.15600640825477255
8.863849765258216,0.021564774236571195,0.0,0.15600640158454623
8.88888888888889,0.021564771499185023,0.0,0.15600638921939608
8.913928012519563,0.021564769980867666,0.0,0.15600638238244946
8.938967136150234,0.021564769267174544,0.0,0.15600637916146595
8.964006259780907,0.02156476821545857,0.0,0.15600637440834916
8.98904538341158,0.02156476520489759,0.0,0.1560063608105914
9.014084507042254,0.02156476236504626,0.0,0.15600634798401836
9.039123630672927,0.021564747087878977,0.0,0.15600627894273492
9.064162754303599,0.021564746525191858,0.0,0.15600627642834808
9.089201877934272,0.021564745988137218,0.0,0.15600627400410277
9.114241001564945,0.021564744933425053,0.0,0.15600626923982025
9.139280125195619,0.021564744396991326,0.0,0.15600626685414243
9.164319248826292,0.02156474379842472,0.0,0.15600626441041063
9.189358372456963,0.021564743269388884,0.0,0.1560062620337168
9.214397496087637,0.021564742217965133,0.0,0.15600625728370504
9.23943661971831,0.021564741688552436,0.0,0.15600625490381628
9.264475743348983,0.0215647411631323,0.0,0.15600625253734413
9.289514866979657,0.02156474062604798,0.0,0.1560062501531614
9.314553990610328,0.021564739579625125,0.0,0.15600624542593236
9.339593114241001,0.02156473905687876,0.0,0.15600624306565997
9.364632237871675,0.021564738532362522,0.0,0.15600624069530664
9.389671361502348,0.021564738004035883,0.0,0.15600623830842386
9.414710485133021,0.02156473696976975,0.0,0.15600623363455446
9.439749608763693,0.0215647364482835,0.0,0.1560062312779219
9.464788732394366,0.021564735929122513,0.0,0.15600622893191546
9.48982785602504,0.0215647354075555,0.0,0.15600622657535726
9.514866979655713,0.021564734369766206,0.0,0.1560062218860947
9.539906103286386,0.021564733850108885,0.0,0.15600621954639426
9.564945226917057,0.021564733329544308,0.0,0.15600621719880134
9.58998435054773,0.021564732780399595,0.0,0.15600621483682925
9.615023474178404,0.02156473174578625,0.0,0.15600621016295113
9.640062597809077,0.02156473122545334,0.0,0.1560062078219533
9.66510172143975,0.02156473066487115,0.0,0.1560062054563766
9.690140845070422,0.021564730107409287,0.0,0.15600620308687657
9.715179968701095,0.021564729077337544,0.0,0.15600619843160518
9.740219092331769,0.021564728562742903,0.0,0.15600619611019523
9.765258215962442,0.02156472804420537,0.0,0.15600619378100847
9.790297339593115,0.021564727002664208,0.0,0.15600618912728625
9.815336463223787,0.021564726490298145,0.0,0.15600618681472456
9.84037558685446,0.021564725975865895,0.0,0.15600618449239503
9.865414710485133,0.0215647254627904,0.0,0.15600618218150633
9.890453834115807,0.021564724950201578,0.0,0.15600617986492415
9.91549295774648,0.02156472392834924,0.0,0.15600617524679597
9.940532081377151,0.021564723418983262,0.0,0.15600617294492053
9.965571205007825,0.021564722907566218,0.0,0.15600617063422068
9.990610328638498,0.021564721888637936,0.0,0.1560061660298056
10.015649452269171,0.021564721380944982,0.0,0.15600616373535964
10.040688575899845,0.02156472086916194,0.0,0.15600616143078389
10.065727699530516,0.02156472036157469,0.0,0.15600615913936675
10.09076682316119,0.021564719324817048,0.0,0.1560061545348183
10.115805946791863,0.021564718771499982,0.0,0.1560061522009766
10.140845070422536,0.021564718239237175,0.0,0.156006149895425
10.16588419405321,0.021564717515524905,0.0,0.15600614742111713
10.19092331768388,0.021564715895528323,0.0,0.1560061423418816
10.215962441314554,0.021564715056683597,0.0,0.1560061397868014
10.241001564945227,0.021564714548816824,0.0,0.15600613749205383
10.2660406885759,0.021564713541121203,0.0,0.15600613293828397
10.291079812206574,0.021564713039630812,0.0,0.1560061306720611
10.316118935837245,0.021564712533575576,0.0,0.15600612838517275
10.341158059467919,0.021564711529206488,0.0,0.15600612384609233
10.366197183098592,0.021564711029626617,0.0,0.15600612158834865
10.391236306729265,0.021564710524828626,0.0,0.15600611930702213
10.416275430359939,0.021564710025736452,0.0,0.15600611705146536
10.44131455399061,0.02156470902358167,0.0,0.15600611252245616
10.466353677621283,0.021564708520774602,0.0,0.1560061102509851
10.491392801251957,0.021564708022874128,0.0,0.15600610800085796
10.51643192488263,0.02156470702705869,0.0,0.1560061035004539
10.541471048513301,0.02156470652489936,0.0,0.15600610123102168
10.566510172143975,0.021564706029835234,0.0,0.15600609899426893
10.591549295774648,0.021564705034498838,0.0,0.15600609449616176
10.616588419405321,0.02156470453372407,0.0,0.15600609223304535
10.641627543035995,0.021564704040976768,0.0,0.15600609000623464
10.666666666666666,0.02156470304499973,0.0,0.15600608550540007
10.69170579029734,0.021564702546104,0.0,0.1560060832519154
10.716744913928013,0.021564702054457714,0.0,0.15600608103020477
10.741784037558686,0.021564701066244432,0.0,0.1560060765642956
10.76682316118936,0.021564700565189113,0.0,0.15600607430050462
10.79186228482003,0.021564700075210844,0.0,0.15600607208621636
10.816901408450704,0.021564699090582562,0.0,0.15600606763660452
10.841940532081377,0.02156469859086062,0.0,0.1560060653783349
10.86697965571205,0.021564697604854032,0.0,0.15600606092227773
10.892018779342724,0.021564697117487184,0.0,0.15600605871997086
10.917057902973395,0.021564696619377308,0.0,0.1560060564726784
10.942097026604069,0.02156469563591008,0.0,0.15600605203061357
10.967136150234742,0.02156469514987838,0.0,0.15600604983416488
10.992175273865415,0.021564694654168992,0.0,0.15600604759576675
11.017214397496089,0.02156469366774742,0.0,0.15600604316276398
11.04225352112676,0.0215646931444044,0.0,0.15600604094203188
11.067292644757433,0.02156469264885361,0.0,0.15600603870836022
11.092331768388107,0.021564691656472373,0.0,0.15600603428225462
11.11737089201878,0.021564691174409248,0.0,0.1560060321059677
11.142410015649453,0.021564690195450764,0.0,0.15600602768185245
11.167449139280125,0.02156468970348305,0.0,0.15600602546138922
11.192488262910798,0.021564689222591818,0.0,0.15600602328954627
11.217527386541471,0.02156468824919376,0.0,0.15600601889116666
11.242566510172145,0.02156468775449895,0.0,0.15600601667412545
11.267605633802818,0.02156468727151372,0.0,0.15600601450773158
11.29264475743349,0.021564686299499997,0.0,0.15600601011490997
11.317683881064163,0.021564685794241874,0.0,0.15600600789366653
11.342723004694836,0.021564684824913367,0.0,0.15600600352170282
11.36776212832551,0.021564684349265544,0.0,0.1560060013723428
11.392801251956183,0.02156468385684177,0.0,0.15600599914975513
11.417840375586854,0.021564682891151984,0.0,0.1560059947856137
11.442879499217527,0.021564682416451295,0.0,0.15600599264031428
11.4679186228482,0.02156468192657098,0.0,0.15600599042807922
11.492957746478874,0.021564680963957448,0.0,0.1560059860778249
11.517996870109547,0.021564680490901433,0.0,0.15600598394020018
11.543035993740219,0.02156467953062273,0.0,0.15600597960195123
11.568075117370892,0.02156467904273858,0.0,0.15600597739777905
11.593114241001565,0.021564678561402564,0.0,0.15600597524914536
11.618153364632239,0.021564677606119513,0.0,0.15600597093502913
11.643192488262912,0.02156467711353187,0.0,0.15600596873529715
11.668231611893583,0.02156467664376281,0.0,0.15600596661424468
11.693270735524257,0.02156467568625263,0.0,0.15600596228963376
11.71830985915493,0.021564675202602274,0.0,0.15600596010391307
11.743348982785603,0.0215646742507916,0.0,0.156005955802828
11.768388106416277,0.021564673781105884,0.0,0.15600595368177664
11.793427230046948,0.02156467329832244,0.0,0.15600595150064772
11.818466353677621,0.02156467234802464,0.0,0.15600594720621147
11.843505477308295,0.02156467187923601,0.0,0.15600594508847343
11.868544600938968,0.021564671398790498,0.0,0.1560059429183622
11.893583724569641,0.021564670438054684,0.0,0.15600593863280213
11.918622848200313,0.021564669962360266,0.0,0.15600593652128572
11.943661971830986,0.021564669012659583,0.0,0.15600593224762715
11.96870109546166,0.021564668530948312,0.0,0.15600593007814142
11.993740219092333,0.021564668066913404,0.0,0.15600592798380106
12.018779342723004,0.021564667125101602,0.0,0.15600592372995825
12.043818466353677,0.021564666646090618,0.0,0.15600592156601706
12.06885758998435,0.021564665707046658,0.0,0.15600591732228256
12.093896713615024,0.021564665248337347,0.0,0.15600591524927954
12.118935837245697,0.021564664304117347,0.0,0.1560059109821743
12.143974960876369,0.02156466382760723,0.0,0.1560059088295453
12.169014084507042,0.021564662887733975,0.0,0.15600590458202823
12.194053208137715,0.021564662429562367,0.0,0.1560059025115317
12.219092331768389,0.021564661953148448,0.0,0.15600590036504985
12.244131455399062,0.02156466101632519,0.0,0.1560058961315462
12.269170579029733,0.021564660560562127,0.0,0.15600589407184998
12.294209702660407,0.021564659620750024,0.0,0.15600588984210045
12.31924882629108,0.021564659112623723,0.0,0.15600588767800683
12.344287949921753,0.0215646581821782,0.0,0.1560058834764103
12.369327073552427,0.021564657723667217,0.0,0.15600588140867064
12.394366197183098,0.02156465679650723,0.0,0.15600587721964207
12.419405320813771,0.02156465632647897,0.0,0.15600587509570832
12.444444444444445,0.02156465539562181,0.0,0.1560058708897102
12.469483568075118,0.02156465494331165,0.0,0.15600586885182108
12.494522691705791,0.02156465446817911,0.0,0.15600586670502126
12.519561815336463,0.02156465354411767,0.0,0.15600586252909993
12.544600938967136,0.021564652621732183,0.0,0.15600585836073666
12.56964006259781,0.021564652169447054,0.0,0.15600585631743655
12.594679186228483,0.02156465169735108,0.0,0.15600585418404397
12.619718309859156,0.021564650778062855,0.0,0.15600585002956255
12.644757433489827,0.021564650327411103,0.0,0.15600584799298028
12.6697965571205,0.021564649411887224,0.0,0.15600584385586197
12.694835680751174,0.02156464894042273,0.0,0.15600584172700174
12.719874804381847,0.021564648021604165,0.0,0.15600583757797262
12.74491392801252,0.021564647573116342,0.0,0.15600583555193967
12.769953051643192,0.02156464666294927,0.0,0.15600583143945068
12.794992175273865,0.02156464619371178,0.0,0.15600582931917456
12.820031298904539,0.021564645279032162,0.0,0.1560058251972797
12.845070422535212,0.021564644827811612,0.0,0.15600582315949943
12.870109546165885,0.021564643922991636,0.0,0.15600581907056493
12.895148669796557,0.02156464345623104,0.0,0.15600581696131244
12.92018779342723,0.0215646425430935,0.0,0.1560058128351223
12.945226917057903,0.02156464163572928,0.0,0.15600580873624342
12.970266040688577,0.021564641193974873,0.0,0.1560058067400194
12.99530516431925,0.021564640730410447,0.0,0.15600580464534222
13.020344287949921,0.02156463982221491,0.0,0.15600580054114038
13.045383411580595,0.02156463891987424,0.0,0.15600579646394508
13.070422535211268,0.021564638474607878,0.0,0.15600579445171894
13.095461658841941,0.021564637576032126,0.0,0.1560057903909079
13.120500782472615,0.021564637092735834,0.0,0.15600578829208983
13.145539906103286,0.021564636172100155,0.0,0.15600578420019032
13.17057902973396,0.021564635729198287,0.0,0.15600578219862718
13.195618153364633,0.02156463483571968,0.0,0.15600577816154762
13.220657276995306,0.021564634375419407,0.0,0.15600577608940516
13.24569640062598,0.021564633477482872,0.0,0.15600577203389165
13.27073552425665,0.021564633037824035,0.0,0.15600577004783023
13.295774647887324,0.021564632142924242,0.0,0.1560057660040372
13.320813771517997,0.021564631687428826,0.0,0.15600576394563195
13.34585289514867,0.021564630794908675,0.0,0.15600575991263696
13.370892018779344,0.021564630358331942,0.0,0.15600575794039825
13.395931142410015,0.02156462945990862,0.0,0.15600575388044274
13.420970266040689,0.021564629007561516,0.0,0.15600575183626877
13.446009389671362,0.02156462811987359,0.0,0.1560057478247371
13.471048513302035,0.021564627685815702,0.0,0.15600574586327218
13.496087636932709,0.02156462679255509,0.0,0.15600574182650567
13.52112676056338,0.021564626342283084,0.0,0.15600573979191568
13.546165884194053,0.02156462545254419,0.0,0.15600573577106422
13.571205007824727,0.021564625020009682,0.0,0.15600573381638747
13.5962441314554,0.02156462414108821,0.0,0.1560057298444038
13.621283255086073,0.021564623676940873,0.0,0.1560057277468363
13.646322378716745,0.021564622796328606,0.0,0.15600572376719124
13.671361502347418,0.021564622366109513,0.0,0.1560057218235439
13.696400625978091,0.02156462149270234,0.0,0.1560057178764631
13.721439749608765,0.02156462102949036,0.0,0.15600571578336836
13.746478873239436,0.02156462015575661,0.0,0.15600571183481043
13.77151799687011,0.02156461972994099,0.0,0.1560057099104803
13.796557120500783,0.02156461884113151,0.0,0.15600570589396814
13.821596244131456,0.021564618398231532,0.0,0.15600570389258386
13.84663536776213,0.021564617514257575,0.0,0.1560056998981546
13.8716744913928,0.021564616640015195,0.0,0.15600569594738437
13.896713615023474,0.02156461621605009,0.0,0.1560056940314225
13.921752738654147,0.021564615345397123,0.0,0.15600569009684462
13.94679186228482,0.02156461488843811,0.0,0.15600568803184928
13.971830985915494,0.02156461401875591,0.0,0.15600568410168747
13.996870109546165,0.021564613597743157,0.0,0.15600568219907912
14.021909233176839,0.0215646127210236,0.0,0.15600567823710226
14.046948356807512,0.021564612275958673,0.0,0.156005676226876
14.071987480438185,0.021564611399044108,0.0,0.15600567227878862
14.097026604068859,0.021564610979405693,0.0,0.15600567038244562
14.12206572769953,0.021564610103311628,0.0,0.15600566644027727
14.147104851330203,0.021564609652007467,0.0,0.15600566443385488
14.172143974960877,0.0215646087836196,0.0,0.1560056605094859
14.19718309859155,0.02156460836730247,0.0,0.15600565862827287
14.222222222222223,0.021564607500537566,0.0,0.1560056547122285
14.247261345852895,0.021564607043125752,0.0,0.15600565267470817
14.272300469483568,0.021564606178815386,0.0,0.1560056487705658
14.297339593114241,0.021564605764209252,0.0,0.1560056468969253
14.322378716744915,0.021564604902009288,0.0,0.15600564300378655
14.347417840375588,0.021564604454153754,0.0,0.1560056409820132
14.37245696400626,0.02156460359483756,0.0,0.15600563709865362
14.397496087636933,0.02156460318402799,0.0,0.1560056352424508
14.422535211267606,0.02156460232816322,0.0,0.15600563137469248
14.44757433489828,0.021564601880944848,0.0,0.15600562935374007
14.472613458528953,0.021564601018210734,0.0,0.15600562545605223
14.497652582159624,0.02156460060983057,0.0,0.15600562361142287
14.522691705790297,0.021564599759413737,0.0,0.15600561976853042
14.54773082942097,0.021564598899112216,0.0,0.15600561588075232
14.572769953051644,0.02156459845545772,0.0,0.15600561387584644
14.597809076682317,0.021564597589974206,0.0,0.15600560996461232
14.622848200312989,0.021564597181665805,0.0,0.15600560811943176
14.647887323943662,0.02156459633753618,0.0,0.15600560430481508
14.672926447574335,0.02156459589641067,0.0,0.15600560231174274
14.697965571205009,0.021564595035161508,0.0,0.15600559841965278
14.723004694835682,0.02156459463021592,0.0,0.15600559658965435
14.748043818466353,0.021564593791954214,0.0,0.15600559280149642
14.773082942097027,0.02156459333418585,0.0,0.15600559073308562
14.7981220657277,0.021564592493692723,0.0,0.1560055869348065
14.823161189358373,0.021564592094903277,0.0,0.15600558513273802
14.848200312989047,0.021564591236394086,0.0,0.15600558125303363
14.873239436619718,0.0215645904052482,0.0,0.1560055774969916
14.898278560250391,0.02156458994924354,0.0,0.1560055754363498
14.923317683881065,0.02156458911541482,0.0,0.1560055716682037
14.948356807511738,0.021564588712363095,0.0,0.15600556984703878
14.973395931142411,0.021564587875449626,0.0,0.15600556606494698
14.998435054773083,0.02156458742174238,0.0,0.1560055640146052
15.023474178403756,0.021564586583224063,0.0,0.1560055602304572
15.04851330203443,0.021564586190025676,0.0,0.15600555845445907
15.073552425665103,0.021564585343321858,0.0,0.1560055546281175
15.098591549295776,0.021564584904018653,0.0,0.15600555264286442
15.123630672926447,0.021564584061911474,0.0,0.15600554883752324
15.14866979655712,0.021564583221422226,0.0,0.15600554503966502
15.173708920187794,0.021564582828588436,0.0,0.1560055432648129
15.198748043818467,0.02156458200419424,0.0,0.1560055395397867
15.223787167449139,0.021564581553630592,0.0,0.156005537503715
15.248826291079812,0.021564580717415613,0.0,0.15600553372479187
15.273865414710485,0.02156458032989668,0.0,0.15600553197367412
15.298904538341159,0.02156457949550623,0.0,0.15600552820309907
15.323943661971832,0.021564579049305754,0.0,0.15600552618671165
15.348982785602503,0.021564578217403985,0.0,0.15600552242741034
15.374021909233177,0.021564577386792468,0.0,0.15600551867450743
15.39906103286385,0.02156457700297568,0.0,0.15600551694008938
15.424100156494523,0.02156457617557639,0.0,0.1560055132022269
15.449139280125197,0.021564575729884086,0.0,0.15600551118878886
15.474178403755868,0.021564574896912818,0.0,0.15600550742929722
15.499217527386541,0.021564574514289066,0.0,0.15600550570027322
15.524256651017215,0.02156457369257464,0.0,0.15600550198708943
15.549295774647888,0.02156457324888981,0.0,0.15600549998293006
15.574334898278561,0.02156457242133805,0.0,0.1560054962432846
15.599374021909233,0.02156457159204546,0.0,0.156005492495856
15.624413145539906,0.021564571211932112,0.0,0.15600549077812326
15.64945226917058,0.02156457038665789,0.0,0.15600548704878153
15.674491392801253,0.02156456994989413,0.0,0.15600548507507334
15.699530516431926,0.021564569124905023,0.0,0.15600548134693615
15.724569640062597,0.02156456874753094,0.0,0.15600547964221198
15.74960876369327,0.021564567927469705,0.0,0.1560054759363272
15.774647887323944,0.021564567109188002,0.0,0.15600547223845598
15.799687010954617,0.021564566673943648,0.0,0.15600547027158446
15.82472613458529,0.021564565857904852,0.0,0.15600546658437708
15.849765258215962,0.021564565477733243,0.0,0.15600546486638378
15.874804381846635,0.021564564664740035,0.0,0.15600546119247594
15.899843505477309,0.02156456385361148,0.0,0.15600545752694073
15.924882629107982,0.02156456340946902,0.0,0.15600545551983677
15.949921752738655,0.021564562585493805,0.0,0.15600545179625272
15.974960876369327,0.02156456221040905,0.0,0.15600545010127193
16.0,0.02156456140415776,0.0,0.156005446457963


==> data/unconstrained/feval_normalizedIpoptSolver.csv <==
feval,mean,std_lower,std_upper
0.0,1.0,1.0,1.0
0.025039123630672927,0.5852775213753544,0.12349669567780541,1.0
0.050078247261345854,0.5086177640184923,0.04073131189025336,0.9765042161467313
0.07511737089201878,0.4693926794759338,0.0015128181748064184,0.9372725407770612
0.10015649452269171,0.41367843580431374,1.0699001968770546e-24,0.8692913355906153
0.12519561815336464,0.3682491643777896,1.0699001968770546e-24,0.8097842673676066
0.15023474178403756,0.3326025103572214,1.0699001968770546e-24,0.7621063658143772
0.1752738654147105,0.31508334518551756,1.0699001968770546e-24,0.7391994383110068
0.20031298904538342,0.2687015778051874,1.0699001968770546e-24,0.668854779443072
0.22535211267605634,0.2537790184704874,1.0699001968770546e-24,0.6475885503754863
0.25039123630672927,0.23997726728375005,1.0699001968770546e-24,0.6242124155098147
0.27543035993740217,0.2166073094802959,1.0699001968770546e-24,0.5869350533007981
0.3004694835680751,0.1924121962116721,1.0699001968770546e-24,0.5416029604783684
0.3255086071987481,0.17706078199899278,1.0699001968770546e-24,0.5126442428425373
0.350547730829421,0.16904218597500326,1.0699001968770546e-24,0.49738379439353114
0.3755868544600939,0.1486512550539797,1.0699001968770546e-24,0.4574335673032015
0.40062597809076683,0.1401538510505906,1.0699001968770546e-24,0.43980676500770244
0.4256651017214398,0.13422131299385212,1.0699001968770546e-24,0.4286876136749268
0.4507042253521127,0.12916282312370916,1.0699001968770546e-24,0.4190168347488459
0.4757433489827856,0.12493891111547677,1.0699001968770546e-24,0.4098689886237089
0.5007824726134585,0.12009684048685626,1.0699001968770546e-24,0.40343513455542485
0.5258215962441315,0.11833154798221909,1.0699001968770546e-24,0.39892696070753175
0.5508607198748043,0.107561007525284,1.0699001968770546e-24,0.3705886488821374
0.5758998435054773,0.10536292825928743,1.0699001968770546e-24,0.3668032922489281
0.6009389671361502,0.10025155150386415,1.3964367529488872e-28,0.35402585697011835
0.6259780907668232,0.09676768529403469,1.3964367529488872e-28,0.34664263884638824
0.6510172143974962,0.09359781104547442,1.3964367529488872e-28,0.34112593177389133
0.676056338028169,0.0848166175706054,0.0,0.3197290013811996
0.701095461658842,0.08353002514735494,0.0,0.31826689814233755
0.7261345852895149,0.08267172200543477,0.0,0.31706674945154567
0.7511737089201878,0.07939962651038396,0.0,0.31000394428721134
0.7762128325508607,0.07898859569897636,0.0,0.3092778605704266
0.8012519561815337,0.07839578613017498,0.0,0.30848016050401095
0.8262910798122066,0.07796089571290578,0.0,0.3079061204169055
0.8513302034428796,0.07759906697735981,0.0,0.3072971028763201
0.8763693270735524,0.07661626840370654,0.0,0.3060980352646601
0.9014084507042254,0.07618921147374581,0.0,0.30564557377619483
0.9264475743348983,0.07268921097266595,0.0,0.29537411184343454
0.9514866979655712,0.07235136499152726,0.0,0.2948481775954311
0.9765258215962441,0.07214558584728993,0.0,0.2944426862560302
1.001564945226917,0.07175120156093796,0.0,0.29382066387790196
1.02660406885759,0.07093720030899282,0.0,0.2925785018103997
1.051643192488263,0.07042180174651363,0.0,0.2916522769986042
1.0766823161189358,0.06984911800700754,0.0,0.2907818554943586
1.1017214397496087,0.06913896676699317,0.0,0.28883380276615644
1.1267605633802817,0.06902602809402168,0.0,0.28853389764629145
1.1517996870109546,0.06874371209649498,0.0,0.28779726613453815
1.1768388106416277,0.06530883453242904,0.0,0.2783398790293491
1.2018779342723005,0.06516223861454895,0.0,0.2780315005896212
1.2269170579029733,0.06496595562898752,0.0,0.27754851484121323
1.2519561815336464,0.06488992111904326,0.0,0.2773823678874092
1.2769953051643192,0.06479370981267986,0.0,0.27705517502960636
1.3020344287949923,0.06473702348182395,0.0,0.2768968866278705
1.3270735524256652,0.06468251937267666,0.0,0.27674652061424826
1.352112676056338,0.06459027081462973,0.0,0.2764620716702021
1.377151799687011,0.06453541328929101,0.0,0.27631213938536675
1.402190923317684,0.06409353640339942,0.0,0.27543065519840204
1.4272300469483568,0.06399164951167563,0.0,0.27511686391286266
1.4522691705790298,0.06392129248063672,0.0,0.27487821615696817
1.4773082942097027,0.06371053335767954,0.0,0.2741115526903445
1.5023474178403755,0.06308902696872895,0.0,0.2720534913968999
1.5273865414710486,0.06299552789749961,0.0,0.27189101622197587
1.5524256651017214,0.0628924471150793,0.0,0.2716848757606737
1.5774647887323945,0.062398867644952,0.0,0.2702931379012586
1.6025039123630673,0.061658092343083934,0.0,0.2685259491781826
1.6275430359937402,0.061568749646141244,0.0,0.2682492144140235
1.6525821596244132,0.061505646863774306,0.0,0.2680750866044972
1.677621283255086,0.06143826082796092,0.0,0.2679014308000294
1.7026604068857591,0.06136537827450978,0.0,0.2677197415821307
1.727699530516432,0.061315571773171006,0.0,0.26761074221481856
1.7527386541471048,0.061000352569939714,0.0,0.2671015429478518
1.777777777777778,0.0608114702353222,0.0,0.2667313828567332
1.8028169014084507,0.060491628826995596,0.0,0.2663020294828965
1.8278560250391236,0.060424775049304845,0.0,0.2661014843802014
1.8528951486697967,0.059390050552304716,0.0,0.2640168600978038
1.8779342723004695,0.05901299835406561,0.0,0.263604114653539
1.9029733959311423,0.05888620696906087,0.0,0.2633805352364655
1.9280125195618154,0.0587986997998327,0.0,0.2632568542096596
1.9530516431924883,0.05872660981373426,0.0,0.26307188318025426
1.9780907668231613,0.05867037035263772,0.0,0.26298908078990874
2.003129890453834,0.05857604985473862,0.0,0.26277339001166994
2.028169014084507,0.058527533659032766,0.0,0.2626514199279948
2.05320813771518,0.05846173338568328,0.0,0.26244355245265855
2.078247261345853,0.05810089105144842,0.0,0.2608605270344806
2.103286384976526,0.058037195443062,0.0,0.26070802169899027
2.128325508607199,0.05797449317030223,0.0,0.2605653778224327
2.1533646322378717,0.05791725234771919,0.0,0.26041567868383364
2.1784037558685445,0.05786540921475273,0.0,0.260294457509147
2.2034428794992174,0.057820360405297956,0.0,0.26019475496564876
2.2284820031298906,0.05777066885417186,0.0,0.2600778453973854
2.2535211267605635,0.05765108192762945,0.0,0.2597411997839944
2.2785602503912363,0.05757908121547016,0.0,0.2595462013661411
2.303599374021909,0.05669034698761011,0.0,0.2559202697000321
2.328638497652582,0.056523163241146666,0.0,0.25544847256314596
2.3536776212832553,0.055419310665688296,0.0,0.2521296002676073
2.378716744913928,0.055374505527629986,0.0,0.2520282592498879
2.403755868544601,0.05533596185315072,0.0,0.25194495716718524
2.428794992175274,0.05527873312354204,0.0,0.25182217735333834
2.4538341158059467,0.055240972527984385,0.0,0.2517449083309433
2.47887323943662,0.05519715706855463,0.0,0.2516421953270316
2.503912363067293,0.05513799988772741,0.0,0.2515020822867172
2.5289514866979657,0.05510510432540313,0.0,0.25143192983974894
2.5539906103286385,0.05502626885626957,0.0,0.2512447749994561
2.5790297339593113,0.05493865607104359,0.0,0.2510288601306623
2.6040688575899846,0.05490273908876895,0.0,0.25095121486380345
2.6291079812206575,0.05486168467027076,0.0,0.25087005300579235
2.6541471048513303,0.054823393550144095,0.0,0.25078588926312834
2.679186228482003,0.05476221662303471,0.0,0.25064919073518577
2.704225352112676,0.054708419450843544,0.0,0.25053436816841634
2.729264475743349,0.05465278913294041,0.0,0.25042121735593986
2.754303599374022,0.054608731892488264,0.0,0.2503388919558434
2.779342723004695,0.05457770654720717,0.0,0.2502709379666861
2.804381846635368,0.05454961268930399,0.0,0.2502277925355019
2.8294209702660407,0.05450785800849978,0.0,0.2501504881274156
2.8544600938967135,0.054465827431116,0.0,0.25007147446091904
2.879499217527387,0.054436836809405045,0.0,0.25002223066246976
2.9045383411580596,0.0543965416885481,0.0,0.24995285528243102
2.9295774647887325,0.05434172631843565,0.0,0.2498504932309676
2.9546165884194053,0.054279229541376095,0.0,0.24973446201927557
2.979655712050078,0.05423619438628946,0.0,0.24965187661435356
3.004694835680751,0.05421004138498365,0.0,0.24959543109642157
3.0297339593114243,0.05414391732079719,0.0,0.24945062548825514
3.054773082942097,0.053972655131111616,0.0,0.24916924218597497
3.07981220657277,0.05367740562878444,0.0,0.24851494004150076
3.104851330203443,0.053559772645239534,0.0,0.24825091870256882
3.1298904538341157,0.05353093400947036,0.0,0.24818721056983684
3.154929577464789,0.05351680278572513,0.0,0.24815614037817893
3.179968701095462,0.05348356168985893,0.0,0.2480863162010673
3.2050078247261347,0.05346007979199446,0.0,0.24803971052867013
3.2300469483568075,0.05258637302284768,0.0,0.24657332232925472
3.2550860719874803,0.05256449235326588,0.0,0.24652729616187433
3.2801251956181536,0.052300672788694325,0.0,0.24621345813279696
3.3051643192488265,0.052255038883485955,0.0,0.246129604893356
3.3302034428794993,0.052184108842318805,0.0,0.24598633036765377
3.355242566510172,0.052089232044597054,0.0,0.24580960800807822
3.380281690140845,0.05203013711124879,0.0,0.2457049572901648
3.4053208137715183,0.05199792897374566,0.0,0.2456495853468019
3.430359937402191,0.05186613083586264,0.0,0.24543553722545652
3.455399061032864,0.05179382303717346,0.0,0.2453222168633747
3.480438184663537,0.05173157232464251,0.0,0.24521431630693674
3.5054773082942097,0.05163406659178728,0.0,0.24504287119389268
3.5305164319248825,0.051547393767771885,0.0,0.24488818568166365
3.555555555555556,0.05146251608597209,0.0,0.24476944593611993
3.5805946791862286,0.05143478445678546,0.0,0.24473365123988586
3.6056338028169015,0.05141511171321407,0.0,0.24470532799835654
3.6306729264475743,0.05135185896546668,0.0,0.24462963255230333
3.655712050078247,0.05127208426246112,0.0,0.24452679289108692
3.6807511737089205,0.051198414798290105,0.0,0.2442788632500157
3.7057902973395933,0.049766778763672345,0.0,0.2374405618346781
3.730829420970266,0.04771535602973429,0.0,0.23265972521314587
3.755868544600939,0.047671128881829145,0.0,0.23261306660486883
3.780907668231612,0.04762173993709587,0.0,0.23252876254991459
3.8059467918622847,0.047573861542219986,0.0,0.23244606460867046
3.830985915492958,0.047554438379475976,0.0,0.23241510161823858
3.856025039123631,0.04753368353925186,0.0,0.23238599699395085
3.8810641627543037,0.04751669932354917,0.0,0.23235630861944523
3.9061032863849765,0.04747273789073093,0.0,0.23227881657171925
3.9311424100156493,0.04740454647963141,0.0,0.232153030220303
3.9561815336463226,0.047340669084246834,0.0,0.23204333112395778
3.9812206572769955,0.04714879276248654,0.0,0.23172864146225164
4.006259780907668,0.04704523436682026,0.0,0.2315755963851286
4.031298904538342,0.04703210931175326,0.0,0.2315517172349896
4.056338028169014,0.047011885149330135,0.0,0.23151569956723142
4.081377151799687,0.04700367530358085,0.0,0.231502090326724
4.10641627543036,0.046995293714165616,0.0,0.23149000580728488
4.131455399061033,0.04698522217368923,0.0,0.2314746806175421
4.156494522691706,0.04697317334606131,0.0,0.2314572765797525
4.181533646322379,0.04696714291212823,0.0,0.2314478594053451
4.206572769953052,0.04696128110262285,0.0,0.23143773426716258
4.231611893583724,0.046952270026303894,0.0,0.23142401748712968
4.256651017214398,0.046949343049327706,0.0,0.23141951886280743
4.281690140845071,0.04693814741104715,0.0,0.23140008395681486
4.306729264475743,0.04692679411820361,0.0,0.23138019399967025
4.331768388106417,0.046921286162700616,0.0,0.23137147111680859
4.356807511737089,0.04691703125581451,0.0,0.23136485545322222
4.381846635367762,0.04690930003325,0.0,0.2313558392396603
4.406885758998435,0.04690458362723223,0.0,0.23134855069849447
4.431924882629108,0.046898747023180073,0.0,0.23134002019215527
4.456964006259781,0.046894811532806675,0.0,0.2313343147115827
4.482003129890454,0.04689111076197478,0.0,0.23132814232457774
4.507042253521127,0.046889015010819796,0.0,0.23132520155241232
4.532081377151799,0.046886022287190104,0.0,0.23132063864844749
4.557120500782473,0.046880530204855504,0.0,0.23131262647433815
4.582159624413146,0.046866247875028404,0.0,0.23128846408595322
4.607198748043818,0.04677000695710409,0.0,0.2311280764790283
4.632237871674492,0.04673884458343355,0.0,0.23107954119777316
4.657276995305164,0.04673409237492508,0.0,0.23107345327150391
4.682316118935837,0.04672728314141646,0.0,0.23106479643922437
4.707355242566511,0.04672385638812814,0.0,0.2310604357150893
4.732394366197183,0.04672054447804394,0.0,0.2310557018040771
4.757433489827856,0.046709498652203175,0.0,0.23104156978575083
4.782472613458529,0.046703008484168224,0.0,0.23103433331126205
4.807511737089202,0.04669588251737196,0.0,0.23102657912557545
4.832550860719875,0.0466908869762415,0.0,0.2310206216356437
4.857589984350548,0.0466799584073783,0.0,0.23100592647781426
4.882629107981221,0.04666712276800076,0.0,0.23098967520585412
4.907668231611893,0.04665420036798311,0.0,0.23097686618179658
4.932707355242567,0.04664875265518898,0.0,0.2309707039750062
4.95774647887324,0.046641082406459325,0.0,0.23096007586107226
4.982785602503912,0.046631945344213784,0.0,0.23094642634047266
5.007824726134586,0.046630286379903435,0.0,0.23094407994941185
5.032863849765258,0.04662636081630692,0.0,0.2309389711983245
5.057902973395931,0.04662292574091583,0.0,0.23093427745481737
5.082942097026605,0.04660179441317342,0.0,0.23090327444818187
5.107981220657277,0.04653007550368757,0.0,0.2308017453188857
5.13302034428795,0.04652214866144127,0.0,0.2307910654877545
5.158059467918623,0.046518244504904126,0.0,0.23078605425349535
5.183098591549296,0.04651635061610995,0.0,0.23078359330995532
5.208137715179969,0.046512040020232945,0.0,0.2307780490365023
5.233176838810642,0.0465092652829371,0.0,0.23077455419150095
5.258215962441315,0.04650565468683719,0.0,0.23077009618787853
5.283255086071987,0.04650180266288376,0.0,0.23076500070753536
5.308294209702661,0.04649796726445205,0.0,0.23076020790324903
5.333333333333333,0.046491839204899445,0.0,0.2307527711228097
5.358372456964006,0.04648659921603274,0.0,0.23074617832065183
5.38341158059468,0.04647957984843637,0.0,0.23073686447091576
5.408450704225352,0.046475570841508024,0.0,0.23073183835991015
5.433489827856025,0.046469940218090915,0.0,0.23072464208653787
5.458528951486698,0.046466738476748766,0.0,0.23072066754132442
5.483568075117371,0.04646106466983803,0.0,0.23071337072856285
5.508607198748044,0.04645304912038725,0.0,0.23070280770196233
5.533646322378717,0.04644665267585194,0.0,0.23069428553986954
5.55868544600939,0.04644287303856834,0.0,0.23068945549013015
5.583724569640062,0.04643943701411081,0.0,0.23068494058176697
5.608763693270736,0.046433788789478306,0.0,0.23067754357809633
5.633802816901409,0.046430970139695424,0.0,0.23067410680644973
5.658841940532081,0.04642940610480295,0.0,0.23067216859632844
5.683881064162755,0.046425455525434846,0.0,0.23066716543829024
5.708920187793427,0.04641802985181842,0.0,0.23065749746686068
5.7339593114241,0.04641137472627914,0.0,0.2306492183071226
5.758998435054774,0.046397201042497144,0.0,0.23063178829891173
5.784037558685446,0.046384778259505446,0.0,0.2306162519601651
5.809076682316119,0.04637345288034925,0.0,0.23060199340674928
5.834115805946792,0.04635600509280843,0.0,0.23058057174920407
5.859154929577465,0.04634949220238062,0.0,0.2305727170902392
5.884194053208138,0.04634839978689767,0.0,0.23057142947385537
5.909233176838811,0.046344356606119824,0.0,0.23056610374779898
5.934272300469484,0.04634274519931193,0.0,0.23056421852277248
5.959311424100156,0.04634043317809697,0.0,0.23056152070917602
5.98435054773083,0.046337328938124506,0.0,0.23055795268886334
6.009389671361502,0.046334788050207375,0.0,0.23055499287282974
6.034428794992175,0.04633183749324735,0.0,0.2305516131380622
6.059467918622849,0.0463271510109733,0.0,0.23054608214313066
6.084507042253521,0.04632468282302515,0.0,0.23054307933145315
6.109546165884194,0.04632167612733639,0.0,0.23053924780334573
6.134585289514867,0.04631859123212655,0.0,0.2305355923978017
6.15962441314554,0.046312079209039264,0.0,0.23052762715039288
6.184663536776213,0.04630479221943462,0.0,0.23051852929436814
6.209702660406886,0.04629699695046378,0.0,0.2305093128643776
6.234741784037559,0.04628325859333063,0.0,0.23049298033995502
6.259780907668231,0.04627931889251481,0.0,0.2304884432280661
6.284820031298905,0.04627383702652932,0.0,0.23048198224880456
6.309859154929578,0.04626472886504932,0.0,0.23047118482481907
6.33489827856025,0.04625626732183705,0.0,0.230460911157728
6.359937402190924,0.04625203167521965,0.0,0.23045595374439698
6.384976525821596,0.046248232693515516,0.0,0.23045145982321183
6.410015649452269,0.04624650644339141,0.0,0.23044950535758343
6.435054773082943,0.046243860339669714,0.0,0.2304461979254454
6.460093896713615,0.04623769934041336,0.0,0.23043900193438513
6.485133020344288,0.046234286629177064,0.0,0.23043491971093402
6.510172143974961,0.04623244001446117,0.0,0.23043271716416708
6.535211267605634,0.04622904611207022,0.0,0.2304288976683522
6.560250391236307,0.046215582578112854,0.0,0.2304135649284515
6.58528951486698,0.04621354489783855,0.0,0.23041129353791442
6.610328638497653,0.04620774054426895,0.0,0.2304044953261416
6.635367762128325,0.04620415074328342,0.0,0.23040032659316056
6.660406885758999,0.046198402723141255,0.0,0.23039376115039278
6.685446009389672,0.04619291171004506,0.0,0.23038740218585854
6.710485133020344,0.046185791449261146,0.0,0.2303794046087817
6.735524256651018,0.046178786494035146,0.0,0.23037150464648676
6.76056338028169,0.04617318000582219,0.0,0.23036412960171734
6.785602503912363,0.0461710175060041,0.0,0.23036176480451773
6.810641627543037,0.04616700415046418,0.0,0.2303574141194153
6.835680751173709,0.04615525251537118,0.0,0.23034449274750535
6.860719874804382,0.04614816321393736,0.0,0.23033687605165498
6.885758998435055,0.04614058853409135,0.0,0.23032888514419808
6.910798122065728,0.046131199735736546,0.0,0.23031815478464399
6.9358372456964,0.04612485519618111,0.0,0.23031129335448372
6.960876369327074,0.0461204311452607,0.0,0.2303064268086345
6.985915492957747,0.046117309400124214,0.0,0.23030318406839206
7.010954616588419,0.0461151702466347,0.0,0.23030090810950085
7.035993740219093,0.04610692800953683,0.0,0.23029008478428067
7.061032863849765,0.046102876637543734,0.0,0.23028556153321172
7.086071987480438,0.04609459527296864,0.0,0.2302754623910992
7.111111111111112,0.04609092016187496,0.0,0.23027100739975778
7.136150234741784,0.04608966459939145,0.0,0.23026966240287042
7.161189358372457,0.04608744900068287,0.0,0.23026696042487946
7.18622848200313,0.04608374541158338,0.0,0.23026284201022149
7.211267605633803,0.04607688541572599,0.0,0.23025509326118537
7.236306729264476,0.046074972865191625,0.0,0.2302530837583728
7.261345852895149,0.04607228919845377,0.0,0.2302502813075576
7.286384976525822,0.04606542797339428,0.0,0.230241539609052
7.311424100156494,0.046064229293265105,0.0,0.23024025809565107
7.336463223787168,0.04606363444208739,0.0,0.23023962176939394
7.361502347417841,0.04606172814091009,0.0,0.23023758583964954
7.386541471048513,0.046060923575455485,0.0,0.23023672830212777
7.411580594679187,0.04606027623039522,0.0,0.23023603923280508
7.436619718309859,0.04605962895946506,0.0,0.23023529824138642
7.461658841940532,0.046056350835455326,0.0,0.2302314832128743
7.486697965571206,0.04605192600203016,0.0,0.2302268055059481
7.511737089201878,0.04604109817705513,0.0,0.230215142741194
7.536776212832551,0.04603357051410117,0.0,0.23020669673720703
7.561815336463224,0.046031513629281734,0.0,0.2302041650707293
7.586854460093897,0.04602740996622613,0.0,0.23019886284039792
7.611893583724569,0.04602602925072901,0.0,0.23019735256129709
7.636932707355243,0.04602217814877053,0.0,0.2301925030923432
7.661971830985916,0.046020166854884685,0.0,0.23019044220386906
7.687010954616588,0.04601939925888336,0.0,0.2301896574040636
7.712050078247262,0.04601913918612441,0.0,0.23018939189302334
7.737089201877934,0.046016675069421316,0.0,0.230186469696737
7.762128325508607,0.04601581196044455,0.0,0.23018557666419345
7.787167449139281,0.04601511080388203,0.0,0.23018484534743094
7.812206572769953,0.046014722420247754,0.0,0.2301844504808054
7.837245696400626,0.04601394738292979,0.0,0.2301835533703009
7.862284820031299,0.046013520766824724,0.0,0.23018312005204258
7.887323943661972,0.046012927265743596,0.0,0.23018251793076377
7.912363067292645,0.04601242382584078,0.0,0.2301820076698987
7.937402190923318,0.04601042900526661,0.0,0.2301799876140943
7.962441314553991,0.0460033967434706,0.0,0.23017263040724592
7.987480438184663,0.04599996209025481,0.0,0.23016919940894512
8.012519561815337,0.0459982663027215,0.0,0.23016712026173627
8.03755868544601,0.04599712443282189,0.0,0.2301659845315671
8.062597809076683,0.04599530784235203,0.0,0.23016411873405535
8.087636932707355,0.045992963659024805,0.0,0.23016179916801557
8.112676056338028,0.04599222793725886,0.0,0.23016098356320644
8.137715179968701,0.045991724321855956,0.0,0.23016048696316105
8.162754303599375,0.045988422848927596,0.0,0.23015635272453083
8.187793427230048,0.04598788418249472,0.0,0.23015573143657247
8.21283255086072,0.04598615130755032,0.0,0.230153616545211
8.237871674491393,0.045984802422453556,0.0,0.2301520570751916
8.262910798122066,0.04598369066211854,0.0,0.23015075155621073
8.28794992175274,0.04598332570448203,0.0,0.23015039287734848
8.312989045383413,0.0459809925038864,0.0,0.23014772288616084
8.338028169014084,0.04597812454426759,0.0,0.23014412440846674
8.363067292644757,0.04597771263568475,0.0,0.2301436704335072
8.38810641627543,0.04597714725443176,0.0,0.23014311692224337
8.413145539906104,0.04597132783717644,0.0,0.23013709005673272
8.438184663536777,0.045965201340908673,0.0,0.23013087914989816
8.463223787167449,0.045962291547686836,0.0,0.23012806890591594
8.488262910798122,0.0459619304333361,0.0,0.23012772274274013
8.513302034428795,0.045961193509732684,0.0,0.2301270168718197
8.538341158059469,0.04596050116353819,0.0,0.23012635459828298
8.563380281690142,0.045960105822258894,0.0,0.2301259485233671
8.588419405320813,0.04595986615807593,0.0,0.2301257198351752
8.613458528951487,0.04595867414899432,0.0,0.2301244457275129
8.63849765258216,0.04595749610888569,0.0,0.2301230060254614
8.663536776212833,0.04595668033815323,0.0,0.23012216351744672
8.688575899843507,0.04595630765239946,0.0,0.2301218086300416
8.713615023474178,0.045953411706356785,0.0,0.23011865552723806
8.738654147104851,0.045951296293754815,0.0,0.23011665000299747
8.763693270735525,0.0459495684191776,0.0,0.23011454651880603
8.788732394366198,0.04594929616219237,0.0,0.23011428937513842
8.81377151799687,0.04594891593151104,0.0,0.23011389341512017
8.838810641627543,0.04594812191305797,0.0,0.23011310429602225
8.863849765258216,0.04594768696039296,0.0,0.23011264422946587
8.88888888888889,0.045946931754322656,0.0,0.23011179684617702
8.913928012519563,0.04594660440155637,0.0,0.2301114883127932
8.938967136150234,0.04594584735710694,0.0,0.23011077541328223
8.964006259780907,0.04594560683882779,0.0,0.23011054911652679
8.98904538341158,0.045945192577280025,0.0,0.23011015969635543
9.014084507042254,0.045944213547319396,0.0,0.23010923974445716
9.039123630672927,0.0459440108856699,0.0,0.23010904963842888
9.064162754303599,0.045943575474632924,0.0,0.23010864119914032
9.089201877934272,0.04594334650998687,0.0,0.23010842663554998
9.114241001564945,0.04594283158053121,0.0,0.23010786492316404
9.139280125195619,0.04594189588607713,0.0,0.2301069530089568
9.164319248826292,0.04593073971688244,0.0,0.23009573038974518
9.189358372456963,0.045916481024495366,0.0,0.23008273686885108
9.214397496087637,0.045913397367779635,0.0,0.23007933359907648
9.23943661971831,0.045913093753376016,0.0,0.2300790610471293
9.264475743348983,0.045909219224163654,0.0,0.2300742289902494
9.289514866979657,0.045907986159623645,0.0,0.2300729468606903
9.314553990610328,0.04590486239531098,0.0,0.2300697705765546
9.339593114241001,0.04590275390433644,0.0,0.23006789138765418
9.364632237871675,0.04589985646002795,0.0,0.23006439322618205
9.389671361502348,0.04589644038405785,0.0,0.2300602387423098
9.414710485133021,0.04589497470552032,0.0,0.2300584837719998
9.439749608763693,0.045893848073548724,0.0,0.2300571736377342
9.464788732394366,0.04589356290554119,0.0,0.23005689722252287
9.48982785602504,0.04589293982106337,0.0,0.23005634478625778
9.514866979655713,0.04589228925913377,0.0,0.2300557193508521
9.539906103286386,0.045892023058012966,0.0,0.2300554840969288
9.564945226917057,0.04589005004889464,0.0,0.23005319966835536
9.58998435054773,0.04588970476345401,0.0,0.2300528945849984
9.615023474178404,0.0458893573574275,0.0,0.23005258781146823
9.640062597809077,0.0458891739445024,0.0,0.23005242586903227
9.66510172143975,0.04588885427452413,0.0,0.23005210736123866
9.690140845070422,0.045888566853814726,0.0,0.2300518490565261
9.715179968701095,0.04588593502578644,0.0,0.2300486661272808
9.740219092331769,0.0458835921093644,0.0,0.23004660395512821
9.765258215962442,0.045881936089211844,0.0,0.23004472350653019
9.790297339593115,0.045881739486384,0.0,0.23004455105041477
9.815336463223787,0.04587902042857315,0.0,0.23004126427083374
9.84037558685446,0.04587635324253293,0.0,0.23003802982594546
9.865414710485133,0.045874705154604914,0.0,0.23003607266377285
9.890453834115807,0.045874069520112894,0.0,0.23003533265461665
9.91549295774648,0.04587339304234406,0.0,0.2300345833584075
9.940532081377151,0.04587312918008496,0.0,0.23003431575475508
9.965571205007825,0.045871688646629195,0.0,0.230032983574219
9.990610328638498,0.04587147321092152,0.0,0.23003278228026977
10.015649452269171,0.04587103927597114,0.0,0.2300323855857006
10.040688575899845,0.04586995023891988,0.0,0.23003141682963316
10.065727699530516,0.04586860205112544,0.0,0.2300302436904028
10.09076682316119,0.045868368987333236,0.0,0.23003001400861314
10.115805946791863,0.045868209351260236,0.0,0.23002987541760272
10.140845070422536,0.04586785833421441,0.0,0.23002957069232818
10.16588419405321,0.04586750721597932,0.0,0.2300292533391268
10.19092331768388,0.04586729763546174,0.0,0.23002907163871059
10.215962441314554,0.045867092763096626,0.0,0.23002889406349486
10.241001564945227,0.045866864820546735,0.0,0.23002869156085176
10.2660406885759,0.045866214986712395,0.0,0.23002795347689267
10.291079812206574,0.04586603609880679,0.0,0.23002779854072417
10.316118935837245,0.04586575650756447,0.0,0.23002755674941322
10.341158059467919,0.04586408891234703,0.0,0.2300256000977424
10.366197183098592,0.04586395398553859,0.0,0.23002548363320255
10.391236306729265,0.045863598987760164,0.0,0.23002510613899932
10.416275430359939,0.04586320671517489,0.0,0.23002476703133928
10.44131455399061,0.045862955667718856,0.0,0.2300245315324747
10.466353677621283,0.04586262642975256,0.0,0.23002424718160883
10.491392801251957,0.045861360303151355,0.0,0.23002310395357842
10.51643192488263,0.045861058701261254,0.0,0.23002282130237367
10.541471048513301,0.04586091498972661,0.0,0.23002269672877326
10.566510172143975,0.045859983983003,0.0,0.23002186477789446
10.591549295774648,0.04585937737347654,0.0,0.23002133838854022
10.616588419405321,0.04585917194008167,0.0,0.23002116210015183
10.641627543035995,0.045859035028917465,0.0,0.23002104467010856
10.666666666666666,0.04585872312857315,0.0,0.23002076879797
10.69170579029734,0.045858435442288584,0.0,0.23002052211958918
10.716744913928013,0.045858176206385826,0.0,0.23002029788757297
10.741784037558686,0.045858048479439834,0.0,0.23002018854410092
10.76682316118936,0.04585749123715071,0.0,0.23001970806369382
10.79186228482003,0.04585589370279696,0.0,0.2300179922722145
10.816901408450704,0.04585560988226412,0.0,0.23001774974914638
10.841940532081377,0.04585541036853738,0.0,0.230017579507429
10.86697965571205,0.045855007417908586,0.0,0.230017235567334
10.892018779342724,0.04585425295223798,0.0,0.23001636778614443
10.917057902973395,0.045854140433426456,0.0,0.2300162718638404
10.942097026604069,0.045853996186452334,0.0,0.2300161413776767
10.967136150234742,0.04585341459563024,0.0,0.23001564616841236
10.992175273865415,0.04585320014699033,0.0,0.2300154346288273
11.017214397496089,0.04585303301288068,0.0,0.2300152922983463
11.04225352112676,0.045852582094353625,0.0,0.23001490835127608
11.067292644757433,0.04585224235432851,0.0,0.23001454668712928
11.092331768388107,0.04585203409923253,0.0,0.23001433575961303
11.11737089201878,0.04585118268763477,0.0,0.23001361203342147
11.142410015649453,0.045850809431659915,0.0,0.23001329515286695
11.167449139280125,0.04585072151757087,0.0,0.23001322057987184
11.192488262910798,0.045849835945968156,0.0,0.23001245021998507
11.217527386541471,0.04584864936445248,0.0,0.2300114459504367
11.242566510172145,0.045846889221972276,0.0,0.23000938867536566
11.267605633802818,0.04584673759211814,0.0,0.23000926064623045
11.29264475743349,0.045846524200435765,0.0,0.23000908040709162
11.317683881064163,0.04584637924381549,0.0,0.23000895810378383
11.342723004694836,0.04584597104712621,0.0,0.23000861367937644
11.36776212832551,0.045845502089915655,0.0,0.2300081042478846
11.392801251956183,0.045844320344123446,0.0,0.23000671792155028
11.417840375586854,0.045844255789468324,0.0,0.23000666358931512
11.442879499217527,0.04584413960228287,0.0,0.23000656573268874
11.4679186228482,0.045843604768828,0.0,0.23000602253426267
11.492957746478874,0.04584139951760388,0.0,0.23000341991498358
11.517996870109547,0.045841264217916254,0.0,0.23000330610335132
11.543035993740219,0.04584037162704218,0.0,0.2300023306441976
11.568075117370892,0.04584026043093273,0.0,0.23000223727721017
11.593114241001565,0.045839294278778975,0.0,0.23000115129463783
11.618153364632239,0.04583901967744684,0.0,0.23000088380166062
11.643192488262912,0.045838832588326696,0.0,0.23000072659961526
11.668231611893583,0.04583870184892502,0.0,0.2300006107692373
11.693270735524257,0.04583859940705501,0.0,0.23000051697649795
11.71830985915493,0.04583759115916072,0.0,0.22999967064891258
11.743348982785603,0.04583480454745216,0.0,0.22999731943465362
11.768388106416277,0.045834527661603945,0.0,0.2299970884972595
11.793427230046948,0.045834416728639096,0.0,0.2299969960584134
11.818466353677621,0.045834133508782425,0.0,0.2299967325096937
11.843505477308295,0.04583402156227592,0.0,0.22999663925167882
11.868544600938968,0.04583387774992534,0.0,0.22999651952604336
11.893583724569641,0.04583316817103861,0.0,0.22999571674423305
11.918622848200313,0.045832620927843,0.0,0.22999526118205776
11.943661971830986,0.045831426499557085,0.0,0.22999395113836973
11.96870109546166,0.04583116356946226,0.0,0.22999373259936068
11.993740219092333,0.045830750177366465,0.0,0.22999326696410397
12.018779342723004,0.04583009789397885,0.0,0.2299927252978843
12.043818466353677,0.04582907948898321,0.0,0.22999163952482932
12.06885758998435,0.045828240624836786,0.0,0.22999069035706501
12.093896713615024,0.04582678047138936,0.0,0.22998900232440705
12.118935837245697,0.045826638638073125,0.0,0.22998888488196292
12.143974960876369,0.045823832998694,0.0,0.22998558101800545
12.169014084507042,0.04582372640334068,0.0,0.22998549273825966
12.194053208137715,0.04582348762613961,0.0,0.2299852480414714
12.219092331768389,0.04582251139100952,0.0,0.22998439515955044
12.244131455399062,0.04581869528292694,0.0,0.2299812512758158
12.269170579029733,0.045817504929272404,0.0,0.229980176385993
12.294209702660407,0.04581691681818736,0.0,0.22997953769475452
12.31924882629108,0.04581629139145278,0.0,0.22997883158854276
12.344287949921753,0.04581605397843125,0.0,0.22997863723991352
12.369327073552427,0.045815493931912234,0.0,0.22997801097837448
12.394366197183098,0.04581525873610112,0.0,0.22997777910560566
12.419405320813771,0.04581509715615376,0.0,0.22997764696477854
12.444444444444445,0.045815010318882625,0.0,0.22997757595754836
12.469483568075118,0.0458126880864396,0.0,0.22997484543247682
12.494522691705791,0.045812626391498634,0.0,0.22997479500038304
12.519561815336463,0.04581250513902108,0.0,0.22997469588543978
12.544600938967136,0.04581238810601051,0.0,0.22997460025232874
12.56964006259781,0.04581200671677685,0.0,0.22997422099712128
12.594679186228483,0.04581012186016793,0.0,0.22997199579416022
12.619718309859156,0.0458090772005163,0.0,0.22997082024026486
12.644757433489827,0.04580893392221022,0.0,0.2299706912498675
12.6697965571205,0.04580858527839375,0.0,0.22997040671131347
12.694835680751174,0.045808425831967814,0.0,0.2299702727402649
12.719874804381847,0.04580806165785685,0.0,0.22996996668896108
12.74491392801252,0.045807506408075814,0.0,0.22996951433218554
12.769953051643192,0.04580739620606027,0.0,0.22996942460998565
12.794992175273865,0.04580731307361851,0.0,0.2299693521920429
12.820031298904539,0.045807154180928004,0.0,0.22996922287790333
12.845070422535212,0.04580702562560563,0.0,0.22996910581891633
12.870109546165885,0.04580694926055986,0.0,0.22996904078464178
12.895148669796557,0.04580683789165851,0.0,0.2299689502276906
12.92018779342723,0.04580663630367878,0.0,0.22996878498502293
12.945226917057903,0.04580655048424817,0.0,0.22996871525941417
12.970266040688577,0.045806492306373715,0.0,0.229968668013465
12.99530516431925,0.04580582478598089,0.0,0.22996812589440377
13.020344287949921,0.04580564250735661,0.0,0.2299679775728757
13.045383411580595,0.04580551884652749,0.0,0.2299678773245148
13.070422535211268,0.04580541519458158,0.0,0.22996779279491145
13.095461658841941,0.045805332972714975,0.0,0.22996772617119773
13.120500782472615,0.04580520970680437,0.0,0.2299676253604775
13.145539906103286,0.04580515388242266,0.0,0.22996758012271087
13.17057902973396,0.045804898172727544,0.0,0.2299673728697237
13.195618153364633,0.04580478251011818,0.0,0.2299672791691716
13.220657276995306,0.045804657732778184,0.0,0.2299671762353273
13.24569640062598,0.04580460131204176,0.0,0.2299671305856422
13.27073552425665,0.04580436494801898,0.0,0.22996693923503453
13.295774647887324,0.04580421562255907,0.0,0.22996681551117626
13.320813771517997,0.045804083432061216,0.0,0.2299667085483813
13.34585289514867,0.045804026679416375,0.0,0.2299666626384604
13.370892018779344,0.045803948441328124,0.0,0.22996659537356198
13.395931142410015,0.045803666997446826,0.0,0.22996636779008683
13.420970266040689,0.04580360704565323,0.0,0.22996631933997932
13.446009389671362,0.04580351199759254,0.0,0.2299662424046422
13.471048513302035,0.04580342572081526,0.0,0.22996617272043574
13.496087636932709,0.04580306340129439,0.0,0.22996577951518496
13.52112676056338,0.045802923485975616,0.0,0.22996566651983164
13.546165884194053,0.04580285722694856,0.0,0.2299656130183238
13.571205007824727,0.04580277909167482,0.0,0.2299655499427349
13.5962441314554,0.045802672426087286,0.0,0.22996546384456798
13.621283255086073,0.04580167510052523,0.0,0.2299643829831277
13.646322378716745,0.04580160021537352,0.0,0.2299643226045153
13.671361502347418,0.04580152452669417,0.0,0.22996426155832028
13.696400625978091,0.04580140985731102,0.0,0.22996416907880982
13.721439749608765,0.045801300695332225,0.0,0.22996408106525337
13.746478873239436,0.04580085921895029,0.0,0.2299635829246715
13.77151799687011,0.04580078412915264,0.0,0.2299635223941342
13.796557120500783,0.04580069643203503,0.0,0.2299634517143409
13.821596244131456,0.04580050555469428,0.0,0.22996326667233197
13.84663536776213,0.04579992499499417,0.0,0.22996279913158996
13.8716744913928,0.04579828189003915,0.0,0.2299614076395925
13.896713615023474,0.045798189431405206,0.0,0.22996133348466627
13.921752738654147,0.045797903094652946,0.0,0.2299610152090034
13.94679186228482,0.04579755998212712,0.0,0.22996074000169173
13.971830985915494,0.04579740529973726,0.0,0.22996061599614004
13.996870109546165,0.04579729621504346,0.0,0.22996052860216856
14.021909233176839,0.04579703980397902,0.0,0.22996027372006494
14.046948356807512,0.045796924683605855,0.0,0.2299601815006588
14.071987480438185,0.045796880765203454,0.0,0.22996014636168988
14.097026604068859,0.04579656694248692,0.0,0.22995985767723603
14.12206572769953,0.045796166283977854,0.0,0.22995953699906463
14.147104851330203,0.04579606961575369,0.0,0.22995944834302826
14.172143974960877,0.04579598471858859,0.0,0.2299593804499249
14.19718309859155,0.04579592037896011,0.0,0.22995932634075522
14.222222222222223,0.04579580312140769,0.0,0.2299592276255165
14.247261345852895,0.04579565505393208,0.0,0.2299591092671792
14.272300469483568,0.045795576526628703,0.0,0.22995904534984757
14.297339593114241,0.045795196371424984,0.0,0.2299587416288665
14.322378716744915,0.04579511913667972,0.0,0.22995867792577349
14.347417840375588,0.0457950231040149,0.0,0.22995860129835974
14.37245696400626,0.04579494931091298,0.0,0.22995854240329383
14.397496087636933,0.045794849304911386,0.0,0.22995846209472692
14.422535211267606,0.04579474239214254,0.0,0.22995837680962908
14.44757433489828,0.04579466010470385,0.0,0.22995830980871063
14.472613458528953,0.04579455030343216,0.0,0.22995822226303228
14.497652582159624,0.04579444425930566,0.0,0.22995813423804068
14.522691705790297,0.045794327619967816,0.0,0.22995804122761704
14.54773082942097,0.045794269881188746,0.0,0.22995799520008858
14.572769953051644,0.045794165681842754,0.0,0.22995791215773606
14.597809076682317,0.04579405846609465,0.0,0.22995782380508456
14.622848200312989,0.04579388521141413,0.0,0.22995768581861992
14.647887323943662,0.045793824282530364,0.0,0.22995763730066074
14.672926447574335,0.045793765321640006,0.0,0.22995759035976432
14.697965571205009,0.045793702763053085,0.0,0.22995754056856335
14.723004694835682,0.04579359863757904,0.0,0.22995745766439607
14.748043818466353,0.04579352078802039,0.0,0.2299573948049064
14.773082942097027,0.04579348172476974,0.0,0.22995736373903783
14.7981220657277,0.04579340311393387,0.0,0.22995730124041347
14.823161189358373,0.04579334070845271,0.0,0.2299572447957921
14.848200312989047,0.04579318346413672,0.0,0.22995711970682392
14.873239436619718,0.04579312153681648,0.0,0.22995706762747825
14.898278560250391,0.04579302820537459,0.0,0.22995699340069836
14.923317683881065,0.04579297997630448,0.0,0.22995695504762148
14.948356807511738,0.04579289425771303,0.0,0.22995688007226733
14.973395931142411,0.045792815416432826,0.0,0.22995681739210683
14.998435054773083,0.0457926917233835,0.0,0.22995670142242908
15.023474178403756,0.045792608606822105,0.0,0.2299566353807445
15.04851330203443,0.045792565932427365,0.0,0.22995660148064392
15.073552425665103,0.045792488118612786,0.0,0.22995653685522277
15.098591549295776,0.045792298172801754,0.0,0.2299563749909993
15.123630672926447,0.04579223820884108,0.0,0.2299563273743812
15.14866979655712,0.045792177028590716,0.0,0.22995627879595093
15.173708920187794,0.04579049725796486,0.0,0.22995430974654069
15.198748043818467,0.04579044548671548,0.0,0.22995426865245933
15.223787167449139,0.04579023762956888,0.0,0.22995410364234808
15.248826291079812,0.04578992513913949,0.0,0.22995385568816162
15.273865414710485,0.04578988198750637,0.0,0.22995382147132692
15.298904538341159,0.0457893317238959,0.0,0.22995319942073958
15.323943661971832,0.0457890488258679,0.0,0.22995288825203672
15.348982785602503,0.045788841316303515,0.0,0.22995269662334109
15.374021909233177,0.045788794625678655,0.0,0.2299526596361876
15.39906103286385,0.04578841509112048,0.0,0.22995223659944922
15.424100156494523,0.04578815616052039,0.0,0.22995203143922133
15.449139280125197,0.04578805220137953,0.0,0.22995192997365638
15.474178403755868,0.0457877935861847,0.0,0.22995166663296532
15.499217527386541,0.04578773802987279,0.0,0.22995162268683678
15.524256651017215,0.04578768586118956,0.0,0.22995157800798408
15.549295774647888,0.04578754667368458,0.0,0.22995145631574843
15.574334898278561,0.045786184949964094,0.0,0.22995037971157714
15.599374021909233,0.04578350026262104,0.0,0.2299482566755239
15.624413145539906,0.04577922084164975,0.0,0.22994490977109125
15.64945226917058,0.04577778004722969,0.0,0.22994376419529147
15.674491392801253,0.04577745280285889,0.0,0.2299435101552188
15.699530516431926,0.045777337617661756,0.0,0.22994342082591582
15.724569640062597,0.04577711397992505,0.0,0.22994318895155086
15.74960876369327,0.045777067711508544,0.0,0.2299431532350377
15.774647887323944,0.04577702665447971,0.0,0.22994312156731073
15.799687010954617,0.04577695656276188,0.0,0.22994306070816778
15.82472613458529,0.045776928545301035,0.0,0.22994303901851687
15.849765258215962,0.045776866318383104,0.0,0.2299429907892878
15.874804381846635,0.045776691002121624,0.0,0.22994280390330019
15.899843505477309,0.04577664213293208,0.0,0.22994276601996583
15.924882629107982,0.04577662408873878,0.0,0.22994275203539546
15.949921752738655,0.04577661504779301,0.0,0.22994274504644688
15.974960876369327,0.04577656771459196,0.0,0.22994269036215267
16.0,0.04577656616067118,0.0,0.22994268916968547


==> data/unconstrained/feval_normalizedScipySolver.csv <==
feval,mean,std_lower,std_upper
0.0,1.0,1.0,1.0
0.025039123630672927,0.46626575550629895,0.01611555600591763,0.9164159550066803
0.050078247261345854,0.3411253919757166,3.0565753547155545e-29,0.7582253799479524
0.07511737089201878,0.251003940810358,2.671518630596527e-29,0.6184319638260547
0.10015649452269171,0.2100911932844583,2.358246299025816e-29,0.552147373536712
0.12519561815336464,0.16975827123738663,2.1341196174813505e-29,0.48014692647817203
0.15023474178403756,0.15589177630527462,1.9731079384966873e-29,0.45193715930750317
0.1752738654147105,0.1332937292522055,1.9731079384966873e-29,0.4093702867783461
0.20031298904538342,0.11255986382504782,1.9731079384966873e-29,0.367150402207558
0.22535211267605634,0.10455568298291203,1.9731079384966873e-29,0.3508643295354044
0.25039123630672927,0.08952678303327681,1.9731079384966873e-29,0.31685711030008207
0.27543035993740217,0.08301280173629912,1.9731079384966873e-29,0.30389410111949916
0.3004694835680751,0.0770556481784897,1.9731079384966873e-29,0.29138093635515394
0.3255086071987481,0.07298331281536248,1.9731079384966873e-29,0.28241918845808817
0.350547730829421,0.06638009452844178,1.9731079384966873e-29,0.2633265105732845
0.3755868544600939,0.06316590371412188,1.9731079384966873e-29,0.2550380820897834
0.40062597809076683,0.0597000014181747,1.9731079384966873e-29,0.24856722118649402
0.4256651017214398,0.05548395191860992,1.9731079384966873e-29,0.23662731112244775
0.4507042253521127,0.05052466590821168,1.9731079384966873e-29,0.2202651729455153
0.4757433489827856,0.048311905341092726,1.9731079384966873e-29,0.21522111563752797
0.5007824726134585,0.0421811964182669,1.9731079384966873e-29,0.1989234982844141
0.5258215962441315,0.04107260734904864,1.9731079384966873e-29,0.19649391544950687
0.5508607198748043,0.039611316723878555,1.9731079384966873e-29,0.19224247466683433
0.5758998435054773,0.0388490137568919,1.9731079384966873e-29,0.19012665289159986
0.6009389671361502,0.036825074495821494,1.9731079384966873e-29,0.18512277191698928
0.6259780907668232,0.036229812320568766,1.9731079384966873e-29,0.18290355544247802
0.6510172143974962,0.035477040832537804,1.9731079384966873e-29,0.18056539652550824
0.676056338028169,0.03301383183810949,1.9731079384966873e-29,0.1698382092870659
0.701095461658842,0.03268946614766596,1.9731079384966873e-29,0.16909236805224842
0.7261345852895149,0.03219031543751632,1.9731079384966873e-29,0.16702341563728698
0.7511737089201878,0.03194735873863788,5.322812883017464e-30,0.1663009915015691
0.7762128325508607,0.03156523512831241,5.322812883017464e-30,0.16482921171309906
0.8012519561815337,0.031189998271307712,4.239574362468476e-34,0.16359510275830597
0.8262910798122066,0.0307991824613623,4.239574362468476e-34,0.16200580289978023
0.8513302034428796,0.029458363415422986,1.9113544319168771e-34,0.1561175540360883
0.8763693270735524,0.027872313269984253,1.9113544319168771e-34,0.15157496640558252
0.9014084507042254,0.026569691291791125,5.826741360286961e-35,0.14788962195654443
0.9264475743348983,0.026199309865607753,0.0,0.14743800295580559
0.9514866979655712,0.02530406365344612,0.0,0.14585858838477275
0.9765258215962441,0.025175100977837025,0.0,0.145491595479852
1.001564945226917,0.021964904224520423,0.0,0.13205921095101428
1.02660406885759,0.021078075782417476,0.0,0.1280864309717539
1.051643192488263,0.021064052842068522,0.0,0.12806146511752123
1.0766823161189358,0.020525037232222567,0.0,0.12667514505514774
1.1017214397496087,0.020502448582398344,0.0,0.12665038116324806
1.1267605633802817,0.020484230359204332,0.0,0.12661573712146376
1.1517996870109546,0.020228837872963153,0.0,0.12622369935346658
1.1768388106416277,0.020210952332533318,0.0,0.1262029531093715
1.2018779342723005,0.02011610867547282,0.0,0.12610677254739114
1.2269170579029733,0.020088206130879794,0.0,0.12608310515433616
1.2519561815336464,0.02007382975451867,0.0,0.12597614923478961
1.2769953051643192,0.02007235199027855,0.0,0.12597494744965199
1.3020344287949923,0.0200723416280214,0.0,0.125974939007619
1.3270735524256652,0.020072313498715737,0.0,0.1259749161562331
1.352112676056338,0.01850050144506811,0.0,0.11563756007996522
1.377151799687011,0.018500498807138586,0.0,0.11563755792713146
1.402190923317684,0.018500286514816333,0.0,0.11563738597132259
1.4272300469483568,0.018500279432794437,0.0,0.11563738023000697
1.4522691705790298,0.018500278444243026,0.0,0.11563737942706787
1.4773082942097027,0.018500277773195805,0.0,0.11563737888202887
1.5023474178403755,0.01847285294936938,0.0,0.11539616115687965
1.5273865414710486,0.01847284508515931,0.0,0.11539615478774162
1.5524256651017214,0.018472841932760692,0.0,0.1153961522022691
1.5774647887323945,0.018472825383280787,0.0,0.11539613870970014
1.6025039123630673,0.01847281607583863,0.0,0.11539613109726331
1.6275430359937402,0.018472808410497716,0.0,0.11539612481344945
1.6525821596244132,0.018472800385579146,0.0,0.11539611823651356
1.677621283255086,0.017226392941564632,0.0,0.11204664302535397
1.7026604068857591,0.017226386353827,0.0,0.11204663756768052
1.727699530516432,0.017226381376583683,0.0,0.11204663344469533
1.7527386541471048,0.017136307566255057,0.0,0.11125023796492937
1.777777777777778,0.017136301800059737,0.0,0.11125023318422254
1.8028169014084507,0.017136296992469026,0.0,0.11125022919949842
1.8278560250391236,0.017136290794277833,0.0,0.11125022406069457
1.8528951486697967,0.017136286648089045,0.0,0.11125022062331105
1.8779342723004695,0.01713628201416937,0.0,0.11125021678203167
1.9029733959311423,0.017136277779826344,0.0,0.11125021327834211
1.9280125195618154,0.017136274329672466,0.0,0.11125021041803551
1.9530516431924883,0.01713626919388663,0.0,0.1112502061603445
1.9780907668231613,0.017136262167616136,0.0,0.11125020033552574
2.003129890453834,0.01678252039665519,0.0,0.1083190152819681
2.028169014084507,0.016782514396721668,0.0,0.10831901031396189
2.05320813771518,0.016782508234464793,0.0,0.10831900521166773
2.078247261345853,0.016782502394133706,0.0,0.10831900037603517
2.103286384976526,0.01678249881788836,0.0,0.10831899741505575
2.128325508607199,0.016782495835321657,0.0,0.10831899494564773
2.1533646322378717,0.016782489982825246,0.0,0.10831899010017022
2.1784037558685445,0.016782483287594255,0.0,0.10831898455709625
2.2034428794992174,0.01678247857624339,0.0,0.10831898065658822
2.2284820031298906,0.016782472890052143,0.0,0.1083189759491065
2.2535211267605635,0.015588925741857737,0.0,0.1009839155106346
2.2785602503912363,0.015588919842032901,0.0,0.10098391061709613
2.303599374021909,0.01558891601450698,0.0,0.10098390744246352
2.328638497652582,0.015588909692454973,0.0,0.10098390219892495
2.3536776212832553,0.01558886223066603,0.0,0.10098386333437065
2.378716744913928,0.015588857455050065,0.0,0.10098385937362526
2.403755868544601,0.015588854853931315,0.0,0.10098385721637157
2.428794992175274,0.015588851829287688,0.0,0.10098385470789356
2.4538341158059467,0.015588849735239675,0.0,0.1009838529712199
2.47887323943662,0.015588846997441027,0.0,0.10098385070068155
2.503912363067293,0.014549926225276337,0.0,0.09828822615524946
2.5289514866979657,0.014549923789410498,0.0,0.09828822411315297
2.5539906103286385,0.014549920581290636,0.0,0.09828822142367198
2.5790297339593113,0.01454991544325767,0.0,0.09828821711634972
2.6040688575899846,0.014549907931276342,0.0,0.09828821081905889
2.6291079812206575,0.014549899436828452,0.0,0.0982882036983997
2.6541471048513303,0.014549891130942393,0.0,0.09828819673604579
2.679186228482003,0.01454987917754367,0.0,0.09828818674431937
2.704225352112676,0.01454986787005725,0.0,0.09828817726664679
2.729264475743349,0.014549859145197078,0.0,0.09828816995397109
2.754303599374022,0.014548745633891703,0.0,0.09828724772112284
2.779342723004695,0.014548738448419148,0.0,0.098287241698951
2.804381846635368,0.014548733046691702,0.0,0.09828723717185921
2.8294209702660407,0.014548729094351167,0.0,0.09828723385953618
2.8544600938967135,0.014548727058679024,0.0,0.09828723215352905
2.879499217527387,0.014548722648239695,0.0,0.09828722845738289
2.9045383411580596,0.014548718721758632,0.0,0.09828722516687158
2.9295774647887325,0.014548713440385243,0.0,0.09828722074100234
2.9546165884194053,0.014548708876856097,0.0,0.0982872169167742
2.979655712050078,0.014548702931227543,0.0,0.09828721193445664
3.004694835680751,0.014548697504761343,0.0,0.09828720738805802
3.0297339593114243,0.01454869376639308,0.0,0.09828720425551105
3.054773082942097,0.014548691462653822,0.0,0.09828720232512811
3.07981220657277,0.014548688686448659,0.0,0.09828719999887381
3.104851330203443,0.014548686388562842,0.0,0.09828719807343568
3.1298904538341157,0.014548683988982217,0.0,0.09828719606280503
3.154929577464789,0.014548678600934296,0.0,0.09828719154818207
3.179968701095462,0.014548672167440178,0.0,0.0982871861577144
3.2050078247261347,0.014548665672527735,0.0,0.09828718071592968
3.2300469483568075,0.014548659931310695,0.0,0.09828717590575164
3.2550860719874803,0.014548656965440884,0.0,0.09828717342089387
3.2801251956181536,0.014548655383111243,0.0,0.09828717209520266
3.3051643192488265,0.01454865345152958,0.0,0.09828717047691632
3.3302034428794993,0.014548650490414435,0.0,0.09828716799610782
3.355242566510172,0.014548647126312379,0.0,0.09828716517774158
3.380281690140845,0.01454864503946983,0.0,0.09828716342943668
3.4053208137715183,0.014548641744984693,0.0,0.09828716066942919
3.430359937402191,0.01454864047688562,0.0,0.09828715960706887
3.455399061032864,0.014548637429068562,0.0,0.09828715705375786
3.480438184663537,0.014548632700609179,0.0,0.09828715309255047
3.5054773082942097,0.014548626896510106,0.0,0.09828714823034423
3.5305164319248825,0.014548618916278585,0.0,0.09828714154533819
3.555555555555556,0.014548612700149129,0.0,0.09828713633826414
3.5805946791862286,0.014548606383660971,0.0,0.09828713104725813
3.6056338028169015,0.014548604571916122,0.0,0.09828712952967537
3.6306729264475743,0.01454860244930979,0.0,0.09828712775171816
3.655712050078247,0.014548600035704982,0.0,0.09828712573003084
3.6807511737089205,0.014548598710355723,0.0,0.09828712461999489
3.7057902973395933,0.014548598100808484,0.0,0.09828712410943091
3.730829420970266,0.01454859764281414,0.0,0.09828712372581028
3.755868544600939,0.01454859683632545,0.0,0.09828712305028904
3.780907668231612,0.014548595719286073,0.0,0.0982871221146518
3.8059467918622847,0.014548595018941016,0.0,0.09828712152804178
3.830985915492958,0.014548594706199878,0.0,0.09828712126608992
3.856025039123631,0.014548594526382306,0.0,0.09828712111547493
3.8810641627543037,0.014548594415508579,0.0,0.0982871210226073
3.9061032863849765,0.014548594352283497,0.0,0.09828712096965007
3.9311424100156493,0.014548594271618476,0.0,0.09828712090208525
3.9561815336463226,0.014548593923888718,0.0,0.0982871206108278
3.9812206572769955,0.014548591108076082,0.0,0.09828711825232672
4.006259780907668,0.014548587298649754,0.0,0.0982871150618215
4.031298904538342,0.014548584133181561,0.0,0.09828711241052539
4.056338028169014,0.014548581728834541,0.0,0.09828711039674326
4.081377151799687,0.014548579281226687,0.0,0.098287108346748
4.10641627543036,0.014548576939647999,0.0,0.09828710638557675
4.131455399061033,0.014548573759261406,0.0,0.09828710372189844
4.156494522691706,0.01454857241117263,0.0,0.09828710259284026
4.181533646322379,0.01454857192877044,0.0,0.09828710218881782
4.206572769953052,0.014548571057721251,0.0,0.09828710145929703
4.231611893583724,0.014548569228617568,0.0,0.09828709992739519
4.256651017214398,0.014548565224609712,0.0,0.09828709657401849
4.281690140845071,0.014548559357199786,0.0,0.09828709166013243
4.306729264475743,0.014548554185498512,0.0,0.09828708732899193
4.331768388106417,0.014548549484564148,0.0,0.09828708339218373
4.356807511737089,0.014548542628148173,0.0,0.09828707765056371
4.381846635367762,0.014548533812753901,0.0,0.09828707026850256
4.406885758998435,0.01454852583192339,0.0,0.09828706358553949
4.431924882629108,0.014548521638811143,0.0,0.09828706007441164
4.456964006259781,0.01454851685650433,0.0,0.09828705606999175
4.482003129890454,0.014548511807887042,0.0,0.09828705184266429
4.507042253521127,0.014548509894729741,0.0,0.09828705024075494
4.532081377151799,0.01454850726197106,0.0,0.09828704803633534
4.557120500782473,0.014548502918005548,0.0,0.09828704439916719
4.582159624413146,0.014548497722878159,0.0,0.0982870400494128
4.607198748043818,0.014548491882436973,0.0,0.09828703515946323
4.632237871674492,0.01454848783720597,0.0,0.09828703177263429
4.657276995305164,0.014548481745100102,0.0,0.09828702667218572
4.682316118935837,0.01454847837463807,0.0,0.09828702385052243
4.707355242566511,0.014548472249925913,0.0,0.0982870187229739
4.732394366197183,0.01454846652425825,0.0,0.09828701392961776
4.757433489827856,0.014548459774761447,0.0,0.09828700827928706
4.782472613458529,0.014548456291371158,0.0,0.0982870053632334
4.807511737089202,0.014548451085279947,0.0,0.09828700100513107
4.832550860719875,0.014548446669947396,0.0,0.0982869973090583
4.857589984350548,0.014548441469800336,0.0,0.09828699295610331
4.882629107981221,0.014548438941730397,0.0,0.0982869908399323
4.907668231611893,0.014548436411191865,0.0,0.09828698872171683
4.932707355242567,0.014548431956624999,0.0,0.09828698499302531
4.95774647887324,0.014548427913868567,0.0,0.09828698160909824
4.982785602503912,0.014548421625245741,0.0,0.0982869763454146
5.007824726134586,0.014548415204289697,0.0,0.09828697097115953
5.032863849765258,0.014548410093619346,0.0,0.0982869666936542
5.057902973395931,0.014548406272651533,0.0,0.09828696349565669
5.082942097026605,0.014548403431676241,0.0,0.09828696111790616
5.107981220657277,0.014548401150829131,0.0,0.09828695920897423
5.13302034428795,0.014548399220176292,0.0,0.09828695759314779
5.158059467918623,0.014548394869040034,0.0,0.09828695395158651
5.183098591549296,0.014548390423673717,0.0,0.09828695023122903
5.208137715179969,0.014548387684864612,0.0,0.09828694793913467
5.233176838810642,0.014548385034951298,0.0,0.0982869457214612
5.258215962441315,0.014548380641908899,0.0,0.09828694204504161
5.283255086071987,0.014548376274184364,0.0,0.09828693838987546
5.308294209702661,0.014548372491376835,0.0,0.0982869352242547
5.333333333333333,0.014548369855844135,0.0,0.09828693301875553
5.358372456964006,0.014548366826134794,0.0,0.09828693048342342
5.38341158059468,0.014548362767491317,0.0,0.09828692708710428
5.408450704225352,0.014548358395909582,0.0,0.098286923428978
5.433489827856025,0.01454835496250987,0.0,0.0982869205559655
5.458528951486698,0.014548352919503842,0.0,0.09828691884643079
5.483568075117371,0.014548349916168716,0.0,0.09828691633334341
5.508607198748044,0.014548344108180943,0.0,0.09828691147350702
5.533646322378717,0.014548339751205517,0.0,0.09828690782788176
5.55868544600939,0.014548335987065187,0.0,0.09828690467835358
5.583724569640062,0.014548331333480664,0.0,0.09828690078467756
5.608763693270736,0.014548327924543256,0.0,0.0982868979324507
5.633802816901409,0.014548326050210324,0.0,0.09828689636423041
5.658841940532081,0.014548325240357509,0.0,0.098286895686645
5.683881064162755,0.01454832416261013,0.0,0.09828689478492182
5.708920187793427,0.014548323477818197,0.0,0.09828689421197628
5.7339593114241,0.014548321178027089,0.0,0.09828689228781959
5.758998435054774,0.014548317787091931,0.0,0.09828688945077296
5.784037558685446,0.014548315183340562,0.0,0.09828688727235523
5.809076682316119,0.014548313109482763,0.0,0.09828688553728737
5.834115805946792,0.014548310387870661,0.0,0.09828688326030612
5.859154929577465,0.014548307076108836,0.0,0.09828688048962238
5.884194053208138,0.014548303147558346,0.0,0.09828687720297008
5.909233176838811,0.014548301063277322,0.0,0.09828687545926776
5.934272300469484,0.014548299152082247,0.0,0.09828687386038162
5.959311424100156,0.014548297461718877,0.0,0.09828687244625146
5.98435054773083,0.01454829691887393,0.0,0.09828687199211839
6.009389671361502,0.014548296512062124,0.0,0.09828687165178854
6.034428794992175,0.014548296345448809,0.0,0.09828687151240367
6.059467918622849,0.014548296215180216,0.0,0.09828687140342401
6.084507042253521,0.014548296072474789,0.0,0.09828687128404005
6.109546165884194,0.01454829542549184,0.0,0.09828687074279044
6.134585289514867,0.014548292350727255,0.0,0.09828686817053955
6.15962441314554,0.014548287280906728,0.0,0.0982868639293587
6.184663536776213,0.014548282487187385,0.0,0.09828685991923251
6.209702660406886,0.014548276534746931,0.0,0.09828685493990225
6.234741784037559,0.014548271797762247,0.0,0.09828685097741074
6.259780907668231,0.014548266169114702,0.0,0.09828684626914247
6.284820031298905,0.01454826308708201,0.0,0.09828684369112041
6.309859154929578,0.014548259630088668,0.0,0.0982868407994944
6.33489827856025,0.014548256776443431,0.0,0.09828683841257398
6.359937402190924,0.014548253534651409,0.0,0.09828683570102353
6.384976525821596,0.014548249082692803,0.0,0.09828683197730528
6.410015649452269,0.014548243385145475,0.0,0.09828682721184774
6.435054773082943,0.014548235475823627,0.0,0.09828682059663514
6.460093896713615,0.014548228651703065,0.0,0.09828681488923742
6.485133020344288,0.014548222605035114,0.0,0.0982868098322006
6.510172143974961,0.014548217659946064,0.0,0.09828680569654531
6.535211267605634,0.01454821314468265,0.0,0.09828680192043311
6.560250391236307,0.014548209168306465,0.0,0.09828679859504988
6.58528951486698,0.014548205525106113,0.0,0.0982867955483441
6.610328638497653,0.01454820332059201,0.0,0.09828679370479317
6.635367762128325,0.014548200268950373,0.0,0.09828679115284936
6.660406885758999,0.014548193456553156,0.0,0.09828678545607832
6.685446009389672,0.014548188355051665,0.0,0.09828678119012382
6.710485133020344,0.014548184520844446,0.0,0.09828677798395913
6.735524256651018,0.014548179029190348,0.0,0.09828677339192485
6.76056338028169,0.014548173864957976,0.0,0.09828676907376972
6.785602503912363,0.014548168063049772,0.0,0.0982867642225208
6.810641627543037,0.014548164962190857,0.0,0.09828676162979383
6.835680751173709,0.014548162322525458,0.0,0.09828675942271141
6.860719874804382,0.014548159690260791,0.0,0.09828675722184066
6.885758998435055,0.014548157360103385,0.0,0.09828675527358557
6.910798122065728,0.01454815356723533,0.0,0.0982867521023913
6.9358372456964,0.014548148902315662,0.0,0.0982867482021475
6.960876369327074,0.014548143738388855,0.0,0.09828674388478102
6.985915492957747,0.014548137152670547,0.0,0.09828673837884033
7.010954616588419,0.014548134299111622,0.0,0.09828673599318982
7.035993740219093,0.014548131121473965,0.0,0.09828673333663376
7.061032863849765,0.014548127786477159,0.0,0.09828673054856017
7.086071987480438,0.014548124892275428,0.0,0.09828672812902431
7.111111111111112,0.014548121440755454,0.0,0.09828672524361116
7.136150234741784,0.01454811852776116,0.0,0.09828672280842826
7.161189358372457,0.014548113979407477,0.0,0.09828671900618816
7.18622848200313,0.014548110609220174,0.0,0.09828671618889333
7.211267605633803,0.014548106281462624,0.0,0.09828671257117848
7.236306729264476,0.014548103139053921,0.0,0.09828670994437594
7.261345852895149,0.01454810093366199,0.0,0.09828670810086478
7.286384976525822,0.014548099691437512,0.0,0.09828670706248309
7.311424100156494,0.014548098037320076,0.0,0.09828670567980624
7.336463223787168,0.014548094514557321,0.0,0.09828670273515995
7.361502347417841,0.014548090355633925,0.0,0.09828669925880734
7.386541471048513,0.014548088463492478,0.0,0.09828669767722753
7.411580594679187,0.014548084945501959,0.0,0.09828669473668568
7.436619718309859,0.0145480817368132,0.0,0.09828669205471328
7.461658841940532,0.014548078475112938,0.0,0.09828668932846758
7.486697965571206,0.014548075859242325,0.0,0.09828668714205571
7.511737089201878,0.014548072556105487,0.0,0.09828668438124259
7.536776212832551,0.014548069885011426,0.0,0.09828668214872797
7.561815336463224,0.014548065902708946,0.0,0.09828667882034384
7.586854460093897,0.014548062891872098,0.0,0.0982866763039408
7.611893583724569,0.014548060945192795,0.0,0.09828667467695798
7.636932707355243,0.014548059245808233,0.0,0.09828667325666811
7.661971830985916,0.014548055579991535,0.0,0.09828667019293251
7.687010954616588,0.014548053315485754,0.0,0.09828666830037673
7.712050078247262,0.014548050270273567,0.0,0.09828666575537495
7.737089201877934,0.014548046421172732,0.0,0.09828666253857776
7.762128325508607,0.014548041369076777,0.0,0.09828665831648226
7.787167449139281,0.014548036520017476,0.0,0.09828665426414908
7.812206572769953,0.014548031940526649,0.0,0.09828665043716686
7.837245696400626,0.014548028785814682,0.0,0.09828664780088356
7.862284820031299,0.014548023291064367,0.0,0.09828664320919286
7.887323943661972,0.014548017957553342,0.0,0.09828663875234082
7.912363067292645,0.01454801309669048,0.0,0.09828663469053359
7.937402190923318,0.014548009725583795,0.0,0.09828663187363568
7.962441314553991,0.014548007637419681,0.0,0.09828663012878458
7.987480438184663,0.014548006686584375,0.0,0.09828662933428012
8.012519561815337,0.014548006053199182,0.0,0.09828662880503417
8.03755868544601,0.014548005694297213,0.0,0.09828662850514236
8.062597809076683,0.014548005159503422,0.0,0.09828662805827948
8.087636932707355,0.014548004397105525,0.0,0.09828662742123684
8.112676056338028,0.014548004070659506,0.0,0.09828662714846648
8.137715179968701,0.014548003604184984,0.0,0.0982866267586923
8.162754303599375,0.014548002706025064,0.0,0.09828662600821497
8.187793427230048,0.0145480011214002,0.0,0.09828662468415347
8.21283255086072,0.014548000075175725,0.0,0.09828662380996672
8.237871674491393,0.014547997472943781,0.0,0.09828662163565352
8.262910798122066,0.014547992103900363,0.0,0.09828661714958484
8.28794992175274,0.0145479855200296,0.0,0.09828661164861008
8.312989045383413,0.01454797783694831,0.0,0.09828660522940758
8.338028169014084,0.014547969809611625,0.0,0.09828659852279631
8.363067292644757,0.014547963295941503,0.0,0.09828659308097268
8.38810641627543,0.014547958109518706,0.0,0.09828658874809729
8.413145539906104,0.014547954485155659,0.0,0.09828658572026283
8.438184663536777,0.014547951320598631,0.0,0.09828658307659244
8.463223787167449,0.014547948847854795,0.0,0.09828658101088651
8.488262910798122,0.014547947496536543,0.0,0.09828657988201739
8.513302034428795,0.014547945320346096,0.0,0.09828657806407667
8.538341158059469,0.014547942099005272,0.0,0.09828657537307059
8.563380281690142,0.01454793989082488,0.0,0.09828657352844714
8.588419405320813,0.014547935501002751,0.0,0.09828656986141923
8.613458528951487,0.014547934191262053,0.0,0.09828656876734312
8.63849765258216,0.014547930008047974,0.0,0.098286565272985
8.663536776212833,0.014547923463580272,0.0,0.09828655980632467
8.688575899843507,0.014547915032386612,0.0,0.09828655276387928
8.713615023474178,0.014547905529272582,0.0,0.09828654482636746
8.738654147104851,0.01454789721295343,0.0,0.09828653788038447
8.763693270735525,0.014547888633454548,0.0,0.09828653071483606
8.788732394366198,0.01454788190072778,0.0,0.0982865250918778
8.81377151799687,0.014547876800862765,0.0,0.09828652083273688
8.838810641627543,0.014547873710266982,0.0,0.09828651825167609
8.863849765258216,0.014547869794240291,0.0,0.09828651498131707
8.88888888888889,0.014547867579721922,0.0,0.09828651313194794
8.913928012519563,0.01454786440917232,0.0,0.09828651048421563
8.938967136150234,0.014547860527354815,0.0,0.09828650724254898
8.964006259780907,0.014547857572926821,0.0,0.09828650477537057
8.98904538341158,0.01454785557369488,0.0,0.09828650310587253
9.014084507042254,0.014547853841008386,0.0,0.09828650165896959
9.039123630672927,0.014547851987102746,0.0,0.09828650011085241
9.064162754303599,0.014547849698475316,0.0,0.09828649819973388
9.089201877934272,0.014547847009133388,0.0,0.09828649595402165
9.114241001564945,0.014547845211091624,0.0,0.09828649445259591
9.139280125195619,0.014547843399791137,0.0,0.09828649294010988
9.164319248826292,0.014547840340585153,0.0,0.09828649038561377
9.189358372456963,0.014547837165040137,0.0,0.09828648773400624
9.214397496087637,0.014547836160553114,0.0,0.09828648689525807
9.23943661971831,0.014547835643775368,0.0,0.09828648646374924
9.264475743348983,0.014547835332355596,0.0,0.09828648620371452
9.289514866979657,0.014547835074800128,0.0,0.09828648598865664
9.314553990610328,0.014547834679805064,0.0,0.09828648565883757
9.339593114241001,0.014547833876398051,0.0,0.0982864849879981
9.364632237871675,0.014547832157434049,0.0,0.09828648355268209
9.389671361502348,0.01454783057708656,0.0,0.09828648223311828
9.414710485133021,0.01454782980594805,0.0,0.09828648158923359
9.439749608763693,0.014547829304169079,0.0,0.09828648117025962
9.464788732394366,0.014547827413094972,0.0,0.09828647959126376
9.48982785602504,0.014547825106941062,0.0,0.09828647766570406
9.514866979655713,0.014547821062310609,0.0,0.09828647428861984
9.539906103286386,0.014547817082262993,0.0,0.09828647096551411
9.564945226917057,0.014547811345622934,0.0,0.09828646617585252
9.58998435054773,0.0145478071664478,0.0,0.09828646268662762
9.615023474178404,0.01454780134257843,0.0,0.0982864578243349
9.640062597809077,0.014547796882014725,0.0,0.09828645410033163
9.66510172143975,0.01454779038135585,0.0,0.09828644867323048
9.690140845070422,0.014547785912702813,0.0,0.09828644494264156
9.715179968701095,0.01454778093705381,0.0,0.09828644078887507
9.740219092331769,0.014547774391490739,0.0,0.09828643532464368
9.765258215962442,0.014547768713994285,0.0,0.09828643058519256
9.790297339593115,0.014547762923722982,0.0,0.09828642575171323
9.815336463223787,0.014547758723814672,0.0,0.09828642224587514
9.84037558685446,0.014547756121465872,0.0,0.09828642007361672
9.865414710485133,0.014547752177481325,0.0,0.09828641678149908
9.890453834115807,0.014547748214328436,0.0,0.09828641347343489
9.91549295774648,0.014547744404108118,0.0,0.09828641029307511
9.940532081377151,0.014547739032325056,0.0,0.09828640580937614
9.965571205007825,0.01454773430361799,0.0,0.09828640186251919
9.990610328638498,0.014547729192904063,0.0,0.09828639759690301
10.015649452269171,0.014547724734106926,0.0,0.09828639387547707
10.040688575899845,0.0145477180230655,0.0,0.09828638827439894
10.065727699530516,0.014547709828949512,0.0,0.09828638143574656
10.09076682316119,0.014547701549395192,0.0,0.09828637452602271
10.115805946791863,0.014547696788014455,0.0,0.09828637055250627
10.140845070422536,0.01454769226638233,0.0,0.09828636677913925
10.16588419405321,0.014547688323238297,0.0,0.09828636348858606
10.19092331768388,0.014547684421973493,0.0,0.09828636023303348
10.215962441314554,0.0145476811300769,0.0,0.09828635748603103
10.241001564945227,0.014547679089432596,0.0,0.09828635578318483
10.2660406885759,0.01454767644106615,0.0,0.09828635357323709
10.291079812206574,0.014547672266278504,0.0,0.09828635008960537
10.316118935837245,0.014547668562782778,0.0,0.09828634699929097
10.341158059467919,0.01454766418823293,0.0,0.09828634334908824
10.366197183098592,0.01454765995392085,0.0,0.09828633981596491
10.391236306729265,0.014547657148035012,0.0,0.09828633747475876
10.416275430359939,0.014547653822398952,0.0,0.09828633469991259
10.44131455399061,0.014547652629293025,0.0,0.09828633370441742
10.466353677621283,0.014547652063568077,0.0,0.09828633323239361
10.491392801251957,0.01454765063993997,0.0,0.0982863320445661
10.51643192488263,0.014547647716065457,0.0,0.0982863296050052
10.541471048513301,0.01454764434398491,0.0,0.0982863267915159
10.566510172143975,0.014547642309081257,0.0,0.09828632509371661
10.591549295774648,0.014547640750939665,0.0,0.09828632379370805
10.616588419405321,0.014547639145972525,0.0,0.09828632245464008
10.641627543035995,0.014547636332302842,0.0,0.09828632010713985
10.666666666666666,0.014547632287733826,0.0,0.09828631673272349
10.69170579029734,0.014547626679866026,0.0,0.09828631205412719
10.716744913928013,0.014547619629823514,0.0,0.0982863061724897
10.741784037558686,0.014547613663199744,0.0,0.09828630119484887
10.76682316118936,0.014547607227578342,0.0,0.09828629582608467
10.79186228482003,0.014547604658547937,0.0,0.09828629368297176
10.816901408450704,0.014547601733751497,0.0,0.09828629124310251
10.841940532081377,0.014547599080639977,0.0,0.09828628902989855
10.86697965571205,0.014547596742080155,0.0,0.09828628707911106
10.892018779342724,0.014547594021151439,0.0,0.0982862848093814
10.917057902973395,0.014547591964439536,0.0,0.0982862830937414
10.942097026604069,0.014547590971373866,0.0,0.09828628226536457
10.967136150234742,0.01454759055579523,0.0,0.09828628191870598
10.992175273865415,0.01454758997693535,0.0,0.0982862814358459
11.017214397496089,0.014547589287470374,0.0,0.09828628086072533
11.04225352112676,0.014547589003435286,0.0,0.09828628062379655
11.067292644757433,0.014547588820125388,0.0,0.09828628047088811
11.092331768388107,0.014547588701486905,0.0,0.09828628037192562
11.11737089201878,0.01454758858432239,0.0,0.09828628027419267
11.142410015649453,0.014547588530429426,0.0,0.09828628022923779
11.167449139280125,0.01454758847855894,0.0,0.09828628018596998
11.192488262910798,0.014547588394795807,0.0,0.09828628011609887
11.217527386541471,0.014547587662005423,0.0,0.09828627950484221
11.242566510172145,0.014547585493058639,0.0,0.09828627769562731
11.267605633802818,0.01454758259371483,0.0,0.09828627527718099
11.29264475743349,0.014547579806647844,0.0,0.09828627295241593
11.317683881064163,0.014547576561954871,0.0,0.09828627024596667
11.342723004694836,0.014547573171152335,0.0,0.09828626741768369
11.36776212832551,0.014547567961267058,0.0,0.09828626307217274
11.392801251956183,0.014547563247761372,0.0,0.09828625914076697
11.417840375586854,0.01454755774539644,0.0,0.09828625455149168
11.442879499217527,0.014547552365158194,0.0,0.0982862500641771
11.4679186228482,0.014547546118585001,0.0,0.09828624485443203
11.492957746478874,0.014547536505252248,0.0,0.09828623683701528
11.517996870109547,0.014547526580486917,0.0,0.09828622856019933
11.543035993740219,0.014547520129993746,0.0,0.09828622318095395
11.568075117370892,0.014547512311109697,0.0,0.09828621666076055
11.593114241001565,0.014547507651943061,0.0,0.09828621277556562
11.618153364632239,0.014547501906231454,0.0,0.09828620798442292
11.643192488262912,0.01454749932859056,0.0,0.09828620583505744
11.668231611893583,0.01454749704086011,0.0,0.09828620392745283
11.693270735524257,0.0145474942434759,0.0,0.0982862015949021
11.71830985915493,0.01454749075447237,0.0,0.0982861986856941
11.743348982785603,0.014547485991151236,0.0,0.09828619471399935
11.768388106416277,0.014547480248572827,0.0,0.09828618992589556
11.793427230046948,0.014547473161845546,0.0,0.09828618401720979
11.818466353677621,0.014547467930070125,0.0,0.0982861796552338
11.843505477308295,0.014547462769008139,0.0,0.09828617535230683
11.868544600938968,0.01454745795659109,0.0,0.09828617134013748
11.893583724569641,0.014547453673690834,0.0,0.0982861677694993
11.918622848200313,0.014547448535749415,0.0,0.09828616348609945
11.943661971830986,0.01454744340312705,0.0,0.09828615920722426
11.96870109546166,0.014547439217492316,0.0,0.09828615571788406
11.993740219092333,0.014547435110608156,0.0,0.09828615229425237
12.018779342723004,0.014547429245296725,0.0,0.09828614740483899
12.043818466353677,0.014547423433591352,0.0,0.09828614256022868
12.06885758998435,0.014547418434837034,0.0,0.09828613839338317
12.093896713615024,0.014547413311250257,0.0,0.09828613412256909
12.118935837245697,0.014547408386544967,0.0,0.09828613001761935
12.143974960876369,0.014547404625728202,0.0,0.09828612688287577
12.169014084507042,0.014547401020608372,0.0,0.09828612387795536
12.194053208137715,0.014547396868426883,0.0,0.09828612041710622
12.219092331768389,0.014547389485841417,0.0,0.09828611426385664
12.244131455399062,0.014547383585848176,0.0,0.09828610934645482
12.269170579029733,0.014547378978427292,0.0,0.09828610550644187
12.294209702660407,0.014547375244717204,0.0,0.09828610239466856
12.31924882629108,0.014547372537945765,0.0,0.09828610013880311
12.344287949921753,0.014547368527128814,0.0,0.09828609679617203
12.369327073552427,0.014547364386657186,0.0,0.09828609334554404
12.394366197183098,0.014547359499290344,0.0,0.09828608927253658
12.419405320813771,0.014547352680820838,0.0,0.09828608359033394
12.444444444444445,0.014547346468778847,0.0,0.09828607841363915
12.469483568075118,0.014547343035839294,0.0,0.09828607555291671
12.494522691705791,0.01454734122379102,0.0,0.09828607404292472
12.519561815336463,0.014547340210684885,0.0,0.09828607319870147
12.544600938967136,0.014547339806668835,0.0,0.09828607286203513
12.56964006259781,0.0145473392942616,0.0,0.09828607243504728
12.594679186228483,0.01454733784532917,0.0,0.09828607122765982
12.619718309859156,0.014547335741766504,0.0,0.09828606947478538
12.644757433489827,0.01454733286531082,0.0,0.0982860670778927
12.6697965571205,0.014547329216352834,0.0,0.09828606403733019
12.694835680751174,0.014547325882281609,0.0,0.09828606125919284
12.719874804381847,0.014547322670529769,0.0,0.09828605858301498
12.74491392801252,0.014547318438710766,0.0,0.09828605505692467
12.769953051643192,0.014547314954091879,0.0,0.09828605215347208
12.794992175273865,0.014547313070008576,0.0,0.09828605058363435
12.820031298904539,0.014547311692061452,0.0,0.09828604943552226
12.845070422535212,0.014547310071647314,0.0,0.09828604808539379
12.870109546165885,0.014547308291190275,0.0,0.09828604660192802
12.895148669796557,0.014547306826285819,0.0,0.09828604538138687
12.92018779342723,0.014547304793990627,0.0,0.09828604368811458
12.945226917057903,0.014547303509440807,0.0,0.09828604261785777
12.970266040688577,0.014547302432863222,0.0,0.09828604172088293
12.99530516431925,0.014547300495297618,0.0,0.09828604010656651
13.020344287949921,0.014547298373539115,0.0,0.09828603833880135
13.045383411580595,0.014547296227503939,0.0,0.09828603655082552
13.070422535211268,0.014547293171730083,0.0,0.09828603400492533
13.095461658841941,0.014547289722347685,0.0,0.09828603113113095
13.120500782472615,0.014547285733504235,0.0,0.09828602780794458
13.145539906103286,0.014547282332845808,0.0,0.09828602497483013
13.17057902973396,0.014547278690325287,0.0,0.09828602194026251
13.195618153364633,0.014547273226871925,0.0,0.09828601738876908
13.220657276995306,0.014547265469287498,0.0,0.0982860109262568
13.24569640062598,0.01454725749344364,0.0,0.09828600428213692
13.27073552425665,0.014547248486769424,0.0,0.09828599677956619
13.295774647887324,0.014547240337339685,0.0,0.09828598999132074
13.320813771517997,0.014547234786996287,0.0,0.09828598536817129
13.34585289514867,0.014547230992158227,0.0,0.09828598220732791
13.370892018779344,0.014547226909375191,0.0,0.09828597880670097
13.395931142410015,0.014547221828528753,0.0,0.09828597457484797
13.420970266040689,0.014547216227435718,0.0,0.09828596990978247
13.446009389671362,0.014547212863763617,0.0,0.09828596710828261
13.471048513302035,0.01454721025383315,0.0,0.0982859649345779
13.496087636932709,0.014547206649761859,0.0,0.09828596193293215
13.52112676056338,0.014547202561071164,0.0,0.09828595852772573
13.546165884194053,0.01454719925965293,0.0,0.09828595577822948
13.571205007824727,0.014547194192865875,0.0,0.09828595155856658
13.5962441314554,0.014547190305279505,0.0,0.09828594832101156
13.621283255086073,0.014547184887150531,0.0,0.09828594380891767
13.646322378716745,0.014547182072827576,0.0,0.0982859414652536
13.671361502347418,0.014547179305835434,0.0,0.09828593916103132
13.696400625978091,0.014547175735931403,0.0,0.09828593618822014
13.721439749608765,0.014547173354011492,0.0,0.09828593420471825
13.746478873239436,0.014547169977607799,0.0,0.09828593139311079
13.77151799687011,0.014547167277851936,0.0,0.09828592914499136
13.796557120500783,0.014547163880844514,0.0,0.09828592631629757
13.821596244131456,0.014547158507291887,0.0,0.09828592184181204
13.84663536776213,0.014547152996443257,0.0,0.09828591725310475
13.8716744913928,0.014547147936928564,0.0,0.0982859130403004
13.896713615023474,0.014547144361114601,0.0,0.09828591006295223
13.921752738654147,0.014547142307124184,0.0,0.09828590835274756
13.94679186228482,0.014547140522591682,0.0,0.09828590686691212
13.971830985915494,0.01454713943613871,0.0,0.09828590596231623
13.996870109546165,0.01454713824359891,0.0,0.09828590496939561
14.021909233176839,0.014547137181375507,0.0,0.09828590408498186
14.046948356807512,0.014547136859757052,0.0,0.09828590381720109
14.071987480438185,0.01454713659553288,0.0,0.0982859035972073
14.097026604068859,0.014547136406385157,0.0,0.09828590343972254
14.12206572769953,0.014547136223020039,0.0,0.09828590328705247
14.147104851330203,0.014547135523489805,0.0,0.0982859027046237
14.172143974960877,0.01454713406020771,0.0,0.09828590148630062
14.19718309859155,0.014547132047861795,0.0,0.0982858998108411
14.222222222222223,0.014547129822289007,0.0,0.09828589795786716
14.247261345852895,0.014547127468906736,0.0,0.09828589599849966
14.272300469483568,0.014547123794289454,0.0,0.09828589293914274
14.297339593114241,0.01454712157846497,0.0,0.09828589109434768
14.322378716744915,0.014547119066894203,0.0,0.09828588900334803
14.347417840375588,0.014547116529968207,0.0,0.09828588689126092
14.37245696400626,0.01454711198240425,0.0,0.09828588310529662
14.397496087636933,0.014547105952389373,0.0,0.09828587808526298
14.422535211267606,0.014547103476139054,0.0,0.0982858760238017
14.44757433489828,0.014547100977380366,0.0,0.09828587394362365
14.472613458528953,0.014547098005171684,0.0,0.09828587146933365
14.497652582159624,0.014547096011680789,0.0,0.09828586980981888
14.522691705790297,0.0145470935961907,0.0,0.09828586779902211
14.54773082942097,0.014547090625515076,0.0,0.09828586532608347
14.572769953051644,0.014547088201673152,0.0,0.0982858633083789
14.597809076682317,0.014547083353363181,0.0,0.09828585927250899
14.622848200312989,0.014547078190205207,0.0,0.09828585497463928
14.647887323943662,0.01454707125167657,0.0,0.09828584919907529
14.672926447574335,0.01454706592370795,0.0,0.09828584476423784
14.697965571205009,0.014547059080894851,0.0,0.09828583906863309
14.723004694835682,0.014547053288451609,0.0,0.09828583424742743
14.748043818466353,0.014547046766805245,0.0,0.0982858288194241
14.773082942097027,0.01454704056036327,0.0,0.09828582365390252
14.7981220657277,0.014547035991787447,0.0,0.0982858198516349
14.823161189358373,0.014547032315932497,0.0,0.0982858167923999
14.848200312989047,0.01454702790801951,0.0,0.0982858131239697
14.873239436619718,0.014547023441011617,0.0,0.09828580940642646
14.898278560250391,0.014547019080130372,0.0,0.09828580577727013
14.923317683881065,0.014547016486563535,0.0,0.0982858036189163
14.948356807511738,0.014547014146220215,0.0,0.09828580167131366
14.973395931142411,0.014547010585465854,0.0,0.09828579870813714
14.998435054773083,0.014547003820224481,0.0,0.09828579307838115
15.023474178403756,0.014546998619885808,0.0,0.09828578875097954
15.04851330203443,0.014546992299192766,0.0,0.09828578349141281
15.073552425665103,0.014546987511147568,0.0,0.0982857795072821
15.098591549295776,0.014546981286135328,0.0,0.0982857743275691
15.123630672926447,0.014546976906253716,0.0,0.09828577068323342
15.14866979655712,0.014546975190949267,0.0,0.09828576925601065
15.173708920187794,0.014546971752842487,0.0,0.09828576639535685
15.198748043818467,0.014546965771923147,0.0,0.09828576141906935
15.223787167449139,0.014546960601925816,0.0,0.09828575711758977
15.248826291079812,0.01454695567270293,0.0,0.09828575301652182
15.273865414710485,0.01454694942711704,0.0,0.09828574782037157
15.298904538341159,0.014546944728838563,0.0,0.09828574391162528
15.323943661971832,0.014546937670163247,0.0,0.09828573803928226
15.348982785602503,0.014546932286982783,0.0,0.09828573356095298
15.374021909233177,0.014546929698479514,0.0,0.09828573140758291
15.39906103286385,0.014546926088762168,0.0,0.09828572840470552
15.424100156494523,0.014546922542138201,0.0,0.09828572545435817
15.449139280125197,0.014546919057914824,0.0,0.0982857225559623
15.474178403755868,0.01454691654491448,0.0,0.09828572046551656
15.499217527386541,0.014546911022384432,0.0,0.09828571587166192
15.524256651017215,0.014546903346241095,0.0,0.09828570948652184
15.549295774647888,0.014546899810372105,0.0,0.09828570654539681
15.574334898278561,0.01454689460957593,0.0,0.09828570221946828
15.599374021909233,0.01454689154278541,0.0,0.09828569966861062
15.624413145539906,0.01454689014049423,0.0,0.0982856985022407
15.64945226917058,0.014546888517665092,0.0,0.0982856971524445
15.674491392801253,0.014546887141246865,0.0,0.09828569600760886
15.699530516431926,0.014546885746189639,0.0,0.09828569484727687
15.724569640062597,0.014546884682147801,0.0,0.0982856939622698
15.74960876369327,0.0145468820144977,0.0,0.09828569174349325
15.774647887323944,0.014546878248429377,0.0,0.09828568861116589
15.799687010954617,0.014546875718811216,0.0,0.09828568650725043
15.82472613458529,0.014546870833935676,0.0,0.09828568244449964
15.849765258215962,0.014546866192545511,0.0,0.09828567858433142
15.874804381846635,0.014546860244909544,0.0,0.09828567363788782
15.899843505477309,0.014546857704279012,0.0,0.09828567152497002
15.924882629107982,0.014546852267335233,0.0,0.09828566700340492
15.949921752738655,0.014546844952545435,0.0,0.09828566092031288
15.974960876369327,0.01454683968408742,0.0,0.09828565653909549
16.0,0.01454683725058658,0.0,0.09828565451544324

